BoundPlanner: A convex-set-based approach to bounded manipulator trajectory planning

Online trajectory planning enables robot manipulators to react quickly to changing environments or tasks. Many robot trajectory planners exist for known environments but are often too slow for online computations. Current methods in online trajectory planning do not find suitable trajectories in challenging scenarios that respect the limits of the robot and account for collisions. This work proposes a trajectory planning framework consisting of the novel Cartesian path planner based on convex sets, called BoundPlanner, and the online trajectory planner BoundMPC. BoundPlanner explores and maps the collision-free space using convex sets to compute a reference path with bounds. BoundMPC is extended in this work to handle convex sets for path deviations, which allows the robot to optimally follow the path within the bounds while accounting for the robot's kinematics. Collisions of the robot's kinematic chain are considered by a novel convex-set-based collision avoidance formulation independent on the number of obstacles. Simulations and experiments with a 7-DoF manipulator show the performance of the proposed planner compared to state-of-the-art methods. The source code is available at github.com/TU-Wien-ACIN-CDS/BoundPlanner and videos of the experiments can be found at www.acin.tuwien.ac.at/42d4.

==> data/p_gcs_scen1_0.txt <==
3.935239431152085521e-01 -7.493523095761364929e-15 7.752282138634524200e-01
3.935244673305481333e-01 4.313397691156136501e-07 7.752284169672754022e-01
3.935281031859745315e-01 3.421143665334556469e-06 7.752298281289057291e-01
3.935378702082619196e-01 1.144701194622777539e-05 7.752336264269433785e-01
3.935566882552317680e-01 2.689930885624503397e-05 7.752409594167529727e-01
3.935873783386260594e-01 5.208229786879093280e-05 7.752529431342093380e-01
3.936326633734548719e-01 8.921533195192935591e-05 7.752706620073479549e-01
3.936951688651387782e-01 1.404340896444732317e-04 7.752951686890846572e-01
3.937774235450045013e-01 2.077918480376160992e-04 7.753274838235589828e-01
3.938818599639666296e-01 2.932607840271227325e-04 7.753685957580102039e-01
3.940108150534795128e-01 3.987332954518871503e-04 7.754194602114802271e-01
3.941665306621651710e-01 5.260233339765939134e-04 7.754809999110537921e-01
3.943511540758343203e-01 6.768677418179086915e-04 7.755541042057733092e-01
3.945667385279751915e-01 8.529275846622000161e-04 7.756396286677732510e-01
3.948152437071792420e-01 1.055789473384055816e-03 7.757383946896561078e-01
3.950985362673840595e-01 1.286966867453381109e-03 7.758511890865581462e-01
3.954183903462805683e-01 1.547901353218158462e-03 7.759787637108267466e-01
3.957764880967251653e-01 1.839963890572484696e-03 7.761218350866940785e-01
3.961744202355262368e-01 2.164456021867009871e-03 7.762810840718080696e-01
3.966136866135522854e-01 2.522611037292121772e-03 7.764571555519675927e-01
3.970956968107128837e-01 2.915595091363566878e-03 7.766506581748867655e-01
3.976217707590089523e-01 3.344508265565092429e-03 7.768621641283128820e-01
3.981931393965332244e-01 3.810385572652446630e-03 7.770922089673357736e-01
3.988109453550108818e-01 4.314197898596268226e-03 7.773412914952095853e-01
3.994762436832240415e-01 4.856852878636435354e-03 7.776098737015403328e-01
4.001900026084375117e-01 5.439195704435408410e-03 7.778983807612187551e-01
4.009531043377446702e-01 6.062009859850630948e-03 7.782072010969837139e-01
4.017663459010916149e-01 6.726017783393985899e-03 7.785366865080632914e-01
4.026304400375833592e-01 7.431881456006910608e-03 7.788871523668747798e-01
4.035460161265485013e-01 8.180202913350278354e-03 7.792588778853078990e-01
4.045136211647291091e-01 8.971524682386133528e-03 7.796521064516960253e-01
4.055337207908689678e-01 9.806330142610565972e-03 7.800670460391312400e-01
4.066067003588729190e-01 1.068504381288072104e-02 7.805038696853674463e-01
4.077328660606448496e-01 1.160803156536142390e-02 7.809627160441388050e-01
4.089124460996191868e-01 1.257560076869473041e-02 7.814436900073176151e-01
4.101455919159438523e-01 1.358800036306657272e-02 7.819468633969489657e-01
4.114323794641717713e-01 1.464542087040524715e-02 7.824722757258005812e-01
4.127728105442547424e-01 1.574799434349378330e-02 7.830199350247146750e-01
4.141668141865329500e-01 1.689579425831009771e-02 7.835898187346735932e-01
4.156142480913132542e-01 1.808883535442137175e-02 7.841818746611495250e-01
4.171149001235206488e-01 1.932707342875056300e-02 7.847960219879683841e-01
4.186684898627727192e-01 2.061040508849994179e-02 7.854321523476078815e-01
4.202746702090957576e-01 2.193866746945674281e-02 7.860901309445277318e-01
4.219330290443217280e-01 2.331163792631670353e-02 7.867697977278527155e-01
4.236430909490468411e-01 2.472903370204002776e-02 7.874709686094534256e-01
4.254043189748159537e-01 2.619051158359853027e-02 7.881934367232095173e-01
4.272161164709877279e-01 2.769566755178023976e-02 7.889369737210122357e-01
4.290778289654909594e-01 2.924403643298657818e-02 7.897013311008362901e-01
4.309887460984292984e-01 3.083509156118470138e-02 7.904862415620489413e-01
4.329481036072062028e-01 3.246824445836192508e-02 7.912914203829090054e-01
4.349550853615484769e-01 3.414284454196964136e-02 7.921165668151149974e-01
4.370088254464968291e-01 3.585817886793694204e-02 7.929613654901093156e-01
4.391084102910954301e-01 3.761347191787980243e-02 7.938254878317815288e-01
4.412528808401758318e-01 3.940788543912848024e-02 7.947085934701337839e-01
4.434412347662778364e-01 4.124051834614178569e-02 7.956103316504665734e-01
4.456724287183856936e-01 4.311040669177183121e-02 7.965303426326327818e-01
4.479453806037919095e-01 4.501652371668765640e-02 7.974682590749364586e-01
4.502589718990400725e-01 4.695777998505741568e-02 7.984237073973591281e-01
4.526120499855244006e-01 4.893302361432910752e-02 7.993963091188516223e-01
4.550034305049622252e-01 5.094104060663944000e-02 8.003856821636121666e-01
4.574318997296160649e-01 5.298055528901766953e-02 8.013914421314197734e-01
4.598962169417907808e-01 5.505023086913946040e-02 8.024132035273175978e-01
4.623951168168200510e-01 5.714867011292611154e-02 8.034505809461641723e-01
4.649273118034540353e-01 5.927441614977563972e-02 8.045031902078714214e-01
4.674914944952944240e-01 6.142595341066096198e-02 8.055706494394394568e-01
4.700863399866724857e-01 6.360170870373400842e-02 8.066525801002436546e-01
4.727105082061643926e-01 6.580005243143943749e-02 8.077486079473947811e-01
4.753626462207702907e-01 6.801929995246974725e-02 8.088583639383997159e-01
4.780413905036478006e-01 7.025771309118489238e-02 8.099814850687531154e-01
4.807453691582171951e-01 7.251350179638531290e-02 8.111176151425401049e-01
4.834732040914176410e-01 7.478482595056210047e-02 8.122664054745936113e-01
4.862235131289045498e-01 7.706979732996324661e-02 8.134275155232115750e-01
4.889949120650580738e-01 7.936648171501242688e-02 8.146006134529273357e-01
4.917860166407868605e-01 8.167290114979923465e-02 8.157853766273234219e-01
4.945954444423007468e-01 8.398703634853693645e-02 8.169814920323650309e-01
4.974218167142507863e-01 8.630682924605495576e-02 8.181886566312043252e-01
5.002637600809414220e-01 8.863018568856825818e-02 8.194065776519307009e-01
5.031199081696625663e-01 9.095497826014800613e-02 8.206349728101568486e-01
5.059889031305954132e-01 9.327904923951058080e-02 8.218735704688366894e-01
5.088693970482062179e-01 9.560021368095611427e-02 8.231221097380998497e-01
5.117600532395518709e-01 9.791626261252074637e-02 8.243803405183298683e-01
5.146595474354851429e-01 1.002249663436722560e-01 8.256480234900616111e-01
5.175665688413403354e-01 1.025240778741743075e-01 8.269249300546231973e-01
5.204798210743364351e-01 1.048113363950802790e-01 8.282108422297587147e-01
5.233980229756064473e-01 1.070844708721955946e-01 8.295055525047076994e-01
5.263199092954848890e-01 1.093412037017740812e-01 8.308088636594428422e-01
5.292442312514056280e-01 1.115792544276890674e-01 8.321205885529318058e-01
5.321697569585372989e-01 1.137963435088540087e-01 8.334405498853856287e-01
5.350952717340395903e-01 1.159901961252594038e-01 8.347685799395406780e-01
5.380195782766084012e-01 1.181585460106429342e-01 8.361045203059952469e-01
5.409414967237474725e-01 1.202991392995313574e-01 8.374482215976000177e-01
5.438598645899783701e-01 1.224097383761727359e-01 8.387995431577773831e-01
5.467735365899508704e-01 1.244881257127342100e-01 8.401583527674816310e-01
5.496813843511516584e-01 1.265321076840568992e-01 8.415245263553255972e-01
5.525822960216162372e-01 1.285395183462573754e-01 8.428979477150976285e-01
5.554751757787104172e-01 1.305082231665216363e-01 8.442785082346015990e-01
5.583589432456979029e-01 1.324361226915733714e-01 8.456661066393998949e-01
5.612325328233687127e-01 1.343211561424943190e-01 8.470606487546129548e-01
5.640948929445601667e-01 1.361613049238495077e-01 8.484620472875191721e-01
5.669449852598557049e-01 1.379545960353953937e-01 8.498702216332076897e-01
5.697817837631725668e-01 1.396991053750538392e-01 8.512850977050546719e-01
5.726042738663016385e-01 1.413929609222874806e-01 8.527066077912640596e-01
5.754114514317186790e-01 1.430343457915281280e-01 8.541346904381832417e-01
5.782023217732314979e-01 1.446215011458804045e-01 8.555692903605677246e-01
5.809758986341331255e-01 1.461527289619373726e-01 8.570103583784088874e-01
5.837312031526109557e-01 1.476263946372120273e-01 8.584578513794134391e-01
5.864672628241527352e-01 1.490409294323910561e-01 8.599117323056811868e-01
5.891831104706023448e-01 1.503948327413588970e-01 8.613719701626172398e-01
5.918777832253708793e-01 1.516866741827112564e-01 8.628385400476252798e-01
5.945503215440846034e-01 1.529150955072761109e-01 8.643114231956698923e-01
5.971997682496679172e-01 1.540788123169777868e-01 8.657906070383646346e-01
5.998251676205001992e-01 1.551766155912145950e-01 8.672760852728652603e-01
6.024255645298873807e-01 1.562073730177658271e-01 8.687678579365049059e-01
6.050000036446219198e-01 1.571700301260922639e-01 8.702659314828244952e-01
6.075475286898893712e-01 1.580636112217447264e-01 8.717703188544116966e-01
6.100671817872317382e-01 1.588872201214423241e-01 8.732810395477961229e-01
6.125580028716844927e-01 1.596400406892129475e-01 8.747981196655260083e-01
6.150190291935739850e-01 1.603213371748141158e-01 8.763215919504965257e-01
6.174492949098244754e-01 1.609304543564525347e-01 8.778514957976280009e-01
6.198478307689488931e-01 1.614668174906008780e-01 8.793878772380389064e-01
6.222136638932185271e-01 1.619299320724639779e-01 8.809307888910303808e-01
6.245458176608289502e-01 1.623193834113713374e-01 8.824802898793761008e-01
6.268433116901837021e-01 1.626348360260637116e-01 8.840364457036875567e-01
6.291051619277502338e-01 1.628760328654961509e-01 8.855993280719498539e-01
6.313303808402673800e-01 1.630427943614010944e-01 8.871690146806943122e-01
6.335179777114408051e-01 1.631350173194305864e-01 8.887455889447183344e-01
6.356669590426368144e-01 1.631526736562373125e-01 8.903291396727365248e-01
6.377763290564775200e-01 1.630958089903475072e-01 8.919197606868740635e-01
6.398450903016940083e-01 1.629645410951332807e-01 8.935175503844838829e-01
6.418722443570329395e-01 1.627590582226014215e-01 8.951226112413633862e-01
6.438567926315527101e-01 1.624796173070806315e-01 8.967350492560729469e-01
6.457977372581583664e-01 1.621265420582165273e-01 8.983549733357057976e-01
6.476940820768495310e-01 1.617002209529610768e-01 8.999824946241294921e-01
6.495448337037651454e-01 1.612011051364875824e-01 9.016177257743799300e-01
6.513490026818063994e-01 1.606297062421611632e-01 9.032607801675720527e-01
6.531056047083459992e-01 1.599865941408570857e-01 9.049117710813570081e-01
6.548136619353053245e-01 1.592723946300448057e-01 9.065708108116179442e-01
6.564722043367109405e-01 1.584877870731477845e-01 9.082380097517311901e-01
6.580802711387028214e-01 1.576335019997446296e-01 9.099134754343461973e-01
6.596369123068945850e-01 1.567103186772036139e-01 9.115973115412188132e-01
6.611411900859346380e-01 1.557190626643435716e-01 9.132896168871853515e-01
6.625921805861305636e-01 1.546606033576806150e-01 9.149904843848777336e-01
6.639889754120297249e-01 1.535358515407690416e-01 9.166999999972433866e-01
6.653306833279510890e-01 1.523457569470676731e-01 9.184182416853456932e-01
6.666164319555646367e-01 1.510913058466620829e-01 9.201452783592742879e-01
6.678453694987864786e-01 1.497735186670622887e-01 9.218811688403057980e-01
6.690166664914369843e-01 1.483934476581503237e-01 9.236259608426727885e-01
6.701295175633361634e-01 1.469521746112114613e-01 9.253796899834775269e-01
6.711831432207597814e-01 1.454508086418055957e-01 9.271423788293907675e-01
6.721767916374501439e-01 1.438904840460586976e-01 9.289140359887985143e-01
6.731097404526921180e-01 1.422723582397546205e-01 9.306946552580228627e-01
6.739812985732723805e-01 1.405976097893958388e-01 9.324842148301353273e-01
6.747908079765091438e-01 1.388674365441765757e-01 9.342826765746838902e-01
6.755376455118824452e-01 1.370830538775675844e-01 9.360899853964138595e-01
6.762212246992089781e-01 1.352456930469572716e-01 9.379060686807214609e-01
6.768409975216845842e-01 1.333565996795127440e-01 9.397308358331937228e-01
6.773964562125511790e-01 1.314170323921348971e-01 9.415641779201155970e-01
6.778871350345746505e-01 1.294282615530617520e-01 9.434059674163025599e-01
6.783126120519598068e-01 1.273915681923344367e-01 9.452560580660294143e-01
6.786725108947936347e-01 1.253082430679772208e-01 9.471142848621710852e-01
6.789665025165673162e-01 1.231795858943468686e-01 9.489804641479817615e-01
6.791943069457988535e-01 1.210069047386799074e-01 9.508543938451829991e-01
6.793556950332624300e-01 1.187915155914097964e-01 9.527358538112435937e-01
6.794504901967984845e-01 1.165347421153268698e-01 9.546246063279003602e-01
6.794785701661689714e-01 1.142379155781163419e-01 9.565203967221164172e-01
6.794398687308877971e-01 1.119023749722303646e-01 9.584229541197729629e-01
6.793343774944241575e-01 1.095294673254259138e-01 9.603319923314971307e-01
6.791621476386368039e-01 1.071205482046227037e-01 9.622472108691025872e-01
6.789232917027218095e-01 1.046769824150178968e-01 9.641682960901957200e-01
6.786179853813820717e-01 1.022001448956157271e-01 9.660949224675785540e-01
6.782464693472992634e-01 9.969142181150615623e-02 9.680267539791675979e-01
6.778090511033413312e-01 9.715221184234909546e-02 9.699634456132352200e-01
6.773061068702421750e-01 9.458392766559124698e-02 9.719046449829203960e-01
6.767380835157338348e-01 9.198799763196176260e-02 9.738499940430872526e-01
6.761055005313010291e-01 8.936586762976876652e-02 9.757991309018065884e-01
6.754089520628505650e-01 8.671900313344817202e-02 9.777516917179502887e-01
6.746491090016046854e-01 8.404889143070311264e-02 9.797073126756596917e-01
6.738267211414873392e-01 8.135704402143253966e-02 9.816656320257678425e-01
6.729426194090939450e-01 7.864499918047507254e-02 9.836262921836208539e-01
6.719977181720612203e-01 7.591432467500164316e-02 9.855889418721757167e-01
6.709930176312461914e-01 7.316662062619502804e-02 9.875532382987283198e-01
6.699296063015736102e-01 7.040352250365053410e-02 9.895188493531734686e-01
6.688086635857157791e-01 6.762670423974276313e-02 9.914854558153038955e-01
6.676314624439039225e-01 6.483788145003821501e-02 9.934527535583042024e-01
6.663993721621351840e-01 6.203881474470257507e-02 9.954204557353300009e-01
6.651138612198170819e-01 5.923131311476662053e-02 9.973882949358183758e-01
6.637765002564788297e-01 5.641723737609705136e-02 9.993560252980131509e-01
6.623889650885308455e-01 5.359850361528609164e-02 1.001323424555225827e+00
6.609530255981876934e-01 5.077707529964362032e-02 1.003290293331442928e+00
6.594704807650554335e-01 4.795491269621515729e-02 1.005256444064061228e+00
6.579431254147103392e-01 4.513394844251450433e-02 1.007221695472275913e+00
6.563727492300343025e-01 4.231608897381813894e-02 1.009185872856696697e+00
6.547611368054775394e-01 3.950321657329999847e-02 1.011148808437518198e+00
6.531100676830116081e-01 3.669719119784431438e-02 1.013110341536386017e+00
6.514213163738886703e-01 3.389985208990062282e-02 1.015070318606805966e+00
6.496966523695218987e-01 3.111301918546136025e-02 1.017028593118618263e+00
6.479378401440827329e-01 2.833849432794505185e-02 1.018985025302578729e+00
6.461466391507229012e-01 2.557806229747064397e-02 1.020939481761643730e+00
6.443248038126963007e-01 2.283349166472284364e-02 1.022891834955952817e+00
6.424740835100901659e-01 2.010653547831880994e-02 1.024841962568883380e+00
6.405962225623257345e-01 1.739893179431176162e-02 1.026789746761874733e+00
6.386929602061122146e-01 1.471240405620188874e-02 1.028735073325959704e+00
6.367660305680986621e-01 1.204866133357437863e-02 1.030677830738143452e+00
6.348171626310700200e-01 9.409398427235760032e-03 1.032617909130932876e+00
6.328480801921743115e-01 6.796295848505884418e-03 1.034555199183397445e+00
6.308605018113823126e-01 4.211019680096572682e-03 1.036489590942228478e+00
6.288561407480780518e-01 1.655221325820077638e-03 1.038420972581263646e+00
6.268367048834849742e-01 -8.694628438230822542e-04 1.040349229107930373e+00
6.248038966264278793e-01 -3.361411943293812765e-03 1.042274241025003878e+00
6.227594127997810869e-01 -5.819021114182476584e-03 1.044195882956006960e+00
6.207049445048543612e-01 -8.240702151320500324e-03 1.046114022242433661e+00
6.186421769608855259e-01 -1.062488420639778886e-02 1.048028517520869007e+00
6.165727893167692875e-01 -1.297001456277552256e-02 1.049939217287901183e+00
6.144984544321552278e-01 -1.527455947530007019e-02 1.051845958460530417e+00
6.124208386250693525e-01 -1.753700506903019263e-02 1.053748564939586796e+00
6.103416013832754228e-01 -1.975585829089310241e-02 1.055646846183442289e+00
6.082623950366836674e-01 -2.192964790837995115e-02 1.057540595799067784e+00
6.061848643882374876e-01 -2.405692554947624906e-02 1.059429590157226153e+00
6.041106463008423244e-01 -2.613626677811761723e-02 1.061313587038349660e+00
6.020413692380850446e-01 -2.816627219953493633e-02 1.063192324315351822e+00
5.999786527566867145e-01 -3.014556858993969191e-02 1.065065518679364498e+00
5.979241069488352434e-01 -3.207281004508147348e-02 1.066932864414081861e+00
5.958793318328047262e-01 -3.394667914229060335e-02 1.068794032224101187e+00
5.938459166905026843e-01 -3.576588811069969509e-02 1.070648668122349267e+00
5.918254393508788347e-01 -3.752918000443264401e-02 1.072496392381363961e+00
5.898194654184041319e-01 -3.923532987363159696e-02 1.074336798552885108e+00
5.878295474461384673e-01 -4.088314592829561667e-02 1.076169452559901263e+00
5.858572240532144981e-01 -4.247147069000320463e-02 1.077993891864950537e+00
5.839040189868909270e-01 -4.399918212670386741e-02 1.079809624718172323e+00
5.819714401296519624e-01 -4.546519476587859709e-02 1.081616129488259137e+00
5.800609784521740808e-01 -4.686846078149833894e-02 1.083412854079127907e+00
5.781741069133066180e-01 -4.820797105034668739e-02 1.085199215434807574e+00
5.763122793085622142e-01 -4.948275617341615917e-02 1.086974599134688857e+00
5.744769290689523134e-01 -5.069188745825245479e-02 1.088738359080956286e+00
5.726694680123196601e-01 -5.183447785828068644e-02 1.090489817279687523e+00
5.708912850496821179e-01 -5.290968286534170062e-02 1.092228263716766623e+00
5.691437448493960050e-01 -5.391670135184778445e-02 1.093952956329414583e+00
5.674281864622741089e-01 -5.485477635917843098e-02 1.095663121073837676e+00
5.657459219111027338e-01 -5.572319582915807867e-02 1.097357952089121902e+00
5.640982347482833559e-01 -5.652129327567959050e-02 1.099036611957209697e+00
5.624863785856016873e-01 -5.724844839378440131e-02 1.100698232058457071e+00
5.609115756003952846e-01 -5.790408760376344888e-02 1.102341913021950504e+00
5.593750150226222129e-01 -5.848768452810301777e-02 1.103966725269443394e+00
5.578778516075620919e-01 -5.899876039937684835e-02 1.105571709651482770e+00
5.564212040990759167e-01 -5.943688439746772079e-02 1.107155878173976316e+00
5.550061536885371183e-01 -5.980167391479310202e-02 1.108718214813162017e+00
5.536337424746892166e-01 -6.009279474850898195e-02 1.110257676416667394e+00
5.523049719298218641e-01 -6.030996121896678441e-02 1.111773193688054828e+00
5.510208013777606606e-01 -6.045293621401476303e-02 1.113263672251994407e+00
5.497821464892307386e-01 -6.052153115903746716e-02 1.114727993796954086e+00
5.485898778002146203e-01 -6.051560591295129798e-02 1.116165017292044315e+00
5.474448192589362883e-01 -6.043506859067926396e-02 1.117573580274435763e+00
5.463477468070926379e-01 -6.027987531294468071e-02 1.118952500203552081e+00
5.452993870009198440e-01 -6.005002988453342350e-02 1.120300575878037552e+00
5.443004156776123370e-01 -5.974558340247262955e-02 1.121616588911312995e+00
5.433514566725099471e-01 -5.936663379587675538e-02 1.122899305261373382e+00
5.424530805923547527e-01 -5.891332529949480645e-02 1.124147476810323454e+00
5.416058036497553019e-01 -5.838584786327163934e-02 1.125359842989008152e+00
5.408100865638203469e-01 -5.778443650050352209e-02 1.126535132441990772e+00
5.400663335317182900e-01 -5.710937057741152789e-02 1.127672064728033163e+00
5.393748912756843872e-01 -5.636097304720263934e-02 1.128769352051140151e+00
5.387360481697407444e-01 -5.553960963189588651e-02 1.129825701017185047e+00
5.381500334501186922e-01 -5.464568795539542778e-02 1.130839814411101596e+00
5.376170165130689238e-01 -5.367965663147250543e-02 1.131810392989576197e+00
5.371371063034271476e-01 -5.264200431047069695e-02 1.132736137284214850e+00
5.367103507969676057e-01 -5.153325868868868787e-02 1.133615749410149753e+00
5.363367365792193198e-01 -5.035398548450825684e-02 1.134447934875101094e+00
5.360161885230557699e-01 -4.910478738541404486e-02 1.135231404383972187e+00
5.357485695669899073e-01 -4.778630297012448347e-02 1.135964875634129623e+00
5.355336805957171542e-01 -4.639920561008492594e-02 1.136647075096608006e+00
5.353712604240578044e-01 -4.494420235458757018e-02 1.137276739778621870e+00
5.352609858850394531e-01 -4.342203280376683017e-02 1.137852618962863938e+00
5.352024720224693999e-01 -4.183346797368073244e-02 1.138373475919249422e+00
5.351952723879361828e-01 -4.017930915762554789e-02 1.138838089584910840e+00
5.352388794417763940e-01 -3.846038678773366914e-02 1.139245256208442081e+00
5.353327250571457974e-01 -3.667755930079610871e-02 1.139593790954584129e+00
5.354761811259484139e-01 -3.483171201211149315e-02 1.139882529465739314e+00
5.356685602649808864e-01 -3.292375600099584076e-02 1.140110329376949672e+00
5.359091166202847312e-01 -3.095462701141135642e-02 1.140276071781186396e+00
5.361970467673403684e-01 -2.892528437096292260e-02 1.140378662642038687e+00
5.365314907043770010e-01 -2.683670993128611792e-02 1.140417034151163911e+00
5.369115329357568855e-01 -2.468990703261428332e-02 1.140390146028100293e+00
5.373362036420670229e-01 -2.248589949504528618e-02 1.140296986760312326e+00
5.378044799332634129e-01 -2.022573063876192956e-02 1.140136574781621892e+00
5.383152871809324669e-01 -1.791046233516707664e-02 1.139907959587437514e+00
5.388675004254893652e-01 -1.554117409060082333e-02 1.139610222785488514e+00
5.394599458538947845e-01 -1.311896216399124904e-02 1.139242479081029824e+00
5.400914023432680233e-01 -1.064493871948093973e-02 1.138803877195784242e+00
5.407606030655915941e-01 -8.120231014740686426e-03 1.138293600720147847e+00
5.414662371485468029e-01 -5.545980625358271077e-03 1.137710868898467176e+00
5.422069513873795099e-01 -2.923342705355158611e-03 1.137054937347468098e+00
5.429813520025954521e-01 -2.534852835555656547e-04 1.136325098708180770e+00
5.437880064381972467e-01 2.462411404805187054e-03 1.135520683231961314e+00
5.446254451951222375e-01 5.223155552172786820e-03 1.134641059301467081e+00
5.454921636945042618e-01 8.027544379731466062e-03 1.133685633887683064e+00
5.463866241653785316e-01 1.087436470701774738e-02 1.132653852944328854e+00
5.473072575514648097e-01 1.376239349199537276e-02 1.131545201741204210e+00
5.482524654317071366e-01 1.669039834379665299e-02 1.130359205138234513e+00
5.492206219493052100e-01 1.965713801064411514e-02 1.129095427802182083e+00
5.502100757440679946e-01 2.266136284574696291e-02 1.127753474368174746e+00
5.512191518830169557e-01 2.570181525424300450e-02 1.126332989548366026e+00
5.522461537842988655e-01 2.877723012452607088e-02 1.124833658190218078e+00
5.532893651296091342e-01 3.188633524754250215e-02 1.123255205287012171e+00
5.543470517604904835e-01 3.502785172788253076e-02 1.121597395943348952e+00
5.554174635540483074e-01 3.820049439071154795e-02 1.119860035298482437e+00
5.564988362738171324e-01 4.140297218879318564e-02 1.118042968410452698e+00
5.575893933917205336e-01 4.463398861404102580e-02 1.116146080104037264e+00
5.586873478772771406e-01 4.789224211822107335e-02 1.114169294785618103e+00
5.597909039504412876e-01 5.117642654756771048e-02 1.112112576228103000e+00
5.608982587946981235e-01 5.448523159622464807e-02 1.109975927329063028e+00
5.620076042272716954e-01 5.781734328353704822e-02 1.107759389845268894e+00
5.631171283235655300e-01 6.117144446032418692e-02 1.105463044106801629e+00
5.642250169931908310e-01 6.454621534934054661e-02 1.103087008713897088e+00
5.653294555052081893e-01 6.794033412520072979e-02 1.100631440219646429e+00
5.664286299604501806e-01 7.135247753907797419e-02 1.098096532801634773e+00
5.675207287090616726e-01 7.478132159351263963e-02 1.095482517925532306e+00
5.686039437116319206e-01 7.822554227266775850e-02 1.092789664003583683e+00
5.696764718425597618e-01 8.168381633334056979e-02 1.090018276050850998e+00
5.707365161345228088e-01 8.515482216200148669e-02 1.087168695341979685e+00
5.717822869631733473e-01 8.863724070306169822e-02 1.084241299071135867e+00
5.728120031714094562e-01 9.212975646347909553e-02 1.081236500017661362e+00
5.738238931327953596e-01 9.563105859869613923e-02 1.078154746219872173e+00
5.748161957539226208e-01 9.913984208476495086e-02 1.074996520659283306e+00
5.757871614157050733e-01 1.026548089813423548e-01 1.071762340957429505e+00
5.767350528537995569e-01 1.061746697900463055e-01 1.068452759087306969e+00
5.776581459785167239e-01 1.096981449124375951e-01 1.065068361101322747e+00
5.785547306347673668e-01 1.132239662116417411e-01 1.061609766877505301e+00
5.794231113027319413e-01 1.167508786813337973e-01 1.058077629885603166e+00
5.802616077400916117e-01 1.202776422255022737e-01 1.054472636974544519e+00
5.810685555667779445e-01 1.238030335520500513e-01 1.050795508182633897e+00
5.818423067933120585e-01 1.273258481829076527e-01 1.047046996571719735e+00
5.825812302938950804e-01 1.308449025829180878e-01 1.043227888086468047e+00
5.832837122254886930e-01 1.343590364092924760e-01 1.039339001439772758e+00
5.839481563941870679e-01 1.378671148829394288e-01 1.035381188025247923e+00
5.845729845702184457e-01 1.413680312824411311e-01 1.031355331857668922e+00
5.851566367529403845e-01 1.448607095608748230e-01 1.027262349542171549e+00
5.856975713871978018e-01 1.483441070850621268e-01 1.023103190272980356e+00
5.861942655323995055e-01 1.518172174961773258e-01 1.018878835862397025e+00
5.866452149856310472e-01 1.552790736899494761e-01 1.014590300800790157e+00
5.870489343600721055e-01 1.587287509139524433e-01 1.010238632348336996e+00
5.874039571199128895e-01 1.621653699787074521e-01 1.005824910659283589e+00
5.877088355728665725e-01 1.655881005784927695e-01 1.001350248939578247e+00
5.879621408212589717e-01 1.689961647169097303e-01 9.968157936387768148e-01
5.881624626725441285e-01 1.723888402313526191e-01 9.922227246772341580e-01
5.883084095099302413e-01 1.757654644095989205e-01 9.875722557097099674e-01
5.883986081236205479e-01 1.791254376907751855e-01 9.828656344266519795e-01
5.884317035029695830e-01 1.824682274419570649e-01 9.781041428945783656e-01
5.884063585896271986e-01 1.857933718006382073e-01 9.732890979371580098e-01
5.883212539914920436e-01 1.891004835722625843e-01 9.684218515587663667e-01
5.881750876570195352e-01 1.923892541709484039e-01 9.635037914125024194e-01
5.879665745091311457e-01 1.956594575904545552e-01 9.585363413148632050e-01
5.876944460376449797e-01 1.989109543913610556e-01 9.535209618094815376e-01
5.873574498487995621e-01 2.021436956893520875e-01 9.484591507825488321e-01
5.869543491700680571e-01 2.053577271284078576e-01 9.433524441327709731e-01
5.864839223080551278e-01 2.085531928216597941e-01 9.382024164988906900e-01
5.859449620568502048e-01 2.117303392416179375e-01 9.330106820480169594e-01
5.853362750537466352e-01 2.148895190404794542e-01 9.277788953281672635e-01
5.846566810787741097e-01 2.180311947802590355e-01 9.225087521885781960e-01
5.839050122939688503e-01 2.211559425515768895e-01 9.172019907714389353e-01
5.830801124177971140e-01 2.242644554590833006e-01 9.118603925788065778e-01
5.821808358295758046e-01 2.273575469507297109e-01 9.064857836184486706e-01
5.812060465981681023e-01 2.304361539673999426e-01 9.010800356323689364e-01
5.801546174286229540e-01 2.335013398888168279e-01 8.956450674116671617e-01
5.790254285198008777e-01 2.365542972511456843e-01 8.901828462012373322e-01
5.778173663253892700e-01 2.395963502113411803e-01 8.846953891975842810e-01
5.765293222100212889e-01 2.426289567330200403e-01 8.791847651427443511e-01
5.751601909915480260e-01 2.456537104685337924e-01 8.736530960169008875e-01
5.737088693597760525e-01 2.486723423119266974e-01 8.681025588318290742e-01
5.721742541612739874e-01 2.516867215976302807e-01 8.625353875267474102e-01
5.705552405390924564e-01 2.546988569200776542e-01 8.569538749675041922e-01
5.688507199154857474e-01 2.577108965498846604e-01 8.513603750493083933e-01
5.670595778049396518e-01 2.607251284228847554e-01 8.457573049023943135e-01
5.651806914440196117e-01 2.637439796790961855e-01 8.401471471991168727e-01
5.632129272237458295e-01 2.667700157296379881e-01 8.345324525600141818e-01
5.611551379093834280e-01 2.698059388306985884e-01 8.289158420553416340e-01
5.590061598002090681e-01 2.728545850337472656e-01 8.233000093540435715e-01
5.567648184469478068e-01 2.759188632650934614e-01 8.176877000473780077e-01
5.544299490778643591e-01 2.790016013314492449e-01 8.120816538586931310e-01
5.520004015397885766e-01 2.821054995377542673e-01 8.064845896133518988e-01
5.494750390535458884e-01 2.852331260654468181e-01 8.008992067395314107e-01
5.468527369619080591e-01 2.883869127302473578e-01 7.953281867878116973e-01
5.441323815536917019e-01 2.915691507835405094e-01 7.897741948175491800e-01
5.413128689915458480e-01 2.947819867805398508e-01 7.842398806415566970e-01
5.383931043688100493e-01 2.980274185379714336e-01 7.787278799209094160e-01
5.353720009185983786e-01 3.013072912035439366e-01 7.732408151021125109e-01
5.322484793960416960e-01 3.046232934589310770e-01 7.677812961893991650e-01
5.290214676523485871e-01 3.079769538774341231e-01 7.623519213455445254e-01
5.256899004170552114e-01 3.113696374568693526e-01 7.569552773152985470e-01
5.222527193025414682e-01 3.148025423475725448e-01 7.515939396663338101e-01
5.187088730425719607e-01 3.182766967947007197e-01 7.462704728434814694e-01
5.150573179743149765e-01 3.217929563132618798e-01 7.409874300329345465e-01
5.112970187709912073e-01 3.253520011135044854e-01 7.357473528340836566e-01
5.074269494300143180e-01 3.289543337934464629e-01 7.305527707376562319e-01
5.034460945192311687e-01 3.326002773144184355e-01 7.254062004098642547e-01
4.993534506816497132e-01 3.362899732745552317e-01 7.203101447833273330e-01
4.951480283968647256e-01 3.400233804941573124e-01 7.152670919565901064e-01
4.908288539952791463e-01 3.438002739257928209e-01 7.102795139051146789e-01
4.863949719191626997e-01 3.476202439009132839e-01 7.053498650076667209e-01
4.818454472226263996e-01 3.514826957235923088e-01 7.004805803930377328e-01
4.771793683006989584e-01 3.553868496208109073e-01 6.956740741130430505e-01
4.723958498359150937e-01 3.593317410574525805e-01 6.909327371486734259e-01
4.674940359491284170e-01 3.633162214229005982e-01 6.862589352571950574e-01
4.624731035397197654e-01 3.673389590947975236e-01 6.816550066688548126e-01
4.573322657989006279e-01 3.713984408841708440e-01 6.771232596426082218e-01
4.520707758785227903e-01 3.754929738647487802e-01 6.726659698910848473e-01
4.466879306966134999e-01 3.796206875878753717e-01 6.682853778855986082e-01
4.411830748598228880e-01 3.837795366830121235e-01 6.639836860526643347e-01
4.355556046820805993e-01 3.879673038423828713e-01 6.597630558739715489e-01
4.298049722780201698e-01 3.921816031868671226e-01 6.556256049022207710e-01
4.239306897091304482e-01 3.964198840088302145e-01 6.515734037055964656e-01
4.179323331601647595e-01 4.006794348861384414e-01 6.476084727539309638e-01
4.118095471230446281e-01 4.049573881602137604e-01 6.437327792598396270e-01
4.055620485653720353e-01 4.092507247695980066e-01 6.399482339882228699e-01
3.991896310606565246e-01 4.135562794291582911e-01 6.362566880475938325e-01
3.926921688575572000e-01 4.178707461437541903e-01 6.326599296766761693e-01
3.860696208657032336e-01 4.221906840439462183e-01 6.291596810396034023e-01
3.793220345361247858e-01 4.265125235301145401e-01 6.257575950429153933e-01
3.724495496148827467e-01 4.308325727102352287e-01 6.224552521872875888e-01
3.654524017491721510e-01 4.351470241154833385e-01 6.192541574666534654e-01
3.583309259259922497e-01 4.394519616768529646e-01 6.161557373270124538e-01
3.510855597243850434e-01 4.437433679450638602e-01 6.131613366968086121e-01
3.437168463632523929e-01 4.480171315352056149e-01 6.102722161002976931e-01
3.362254375278724283e-01 4.522690547768285496e-01 6.074895488648114350e-01
3.286120959594085456e-01 4.564948615495449946e-01 6.048144184322647998e-01
3.208776977929566621e-01 4.606902052836525652e-01 6.022478157846711255e-01
3.130232346309788083e-01 4.648506771048366293e-01 5.997906369927785697e-01
3.050498153403468082e-01 4.689718141016465669e-01 5.974436808963222711e-01
2.969586675625775496e-01 4.730491076941824580e-01 5.952076469236617928e-01
2.887511389283036189e-01 4.770780120822626924e-01 5.930831330579101612e-01
2.804286979684404990e-01 4.810539527512698310e-01 5.910706339559256284e-01
2.719929347159603106e-01 4.849723350139043543e-01 5.891705392258105300e-01
2.634455609936475207e-01 4.888285525661858477e-01 5.873831318678532920e-01
2.547884103846367321e-01 4.926179960362501165e-01 5.857085868830818054e-01
2.460234378839531444e-01 4.963360615047790469e-01 5.841469700528937326e-01
2.371527192306957521e-01 4.999781589762796186e-01 5.826982368924977784e-01
2.281784499218335871e-01 5.035397207808648412e-01 5.813622317801642181e-01
2.191029439099496379e-01 5.070162098867272427e-01 5.801386872636252745e-01
2.099286319885156904e-01 5.104031281040779522e-01 5.790272235442250892e-01
2.006580598695420770e-01 5.136960241619726864e-01 5.780273481387994128e-01
1.912938859596085561e-01 5.168905016401775798e-01 5.771384557185997854e-01
1.818388788414022073e-01 5.199822267389639929e-01 5.763598281239403764e-01
1.722959144689751865e-01 5.229669358705583138e-01 5.756906345527016411e-01
1.626679730858922313e-01 5.258404430568071053e-01 5.751299319201992333e-01
1.529581358764090238e-01 5.285986471185225577e-01 5.746766653874395558e-01
1.431695813606694012e-01 5.312375386428824786e-01 5.743296690542606386e-01
1.333055815457028503e-01 5.337532067162168437e-01 5.740876668133845229e-01
1.233694978447563706e-01 5.361418454104820430e-01 5.739492733609985464e-01
1.133647767781336968e-01 5.383997600127055083e-01 5.739129953590470512e-01
1.032949454693303515e-01 5.405233729876931514e-01 5.739772327440967326e-01
9.316360695076270071e-02 5.425092296652966883e-01 5.741402801772834685e-01
8.297443529387910077e-02 5.443540036445524422e-01 5.744003286295763511e-01
7.273117057880640335e-02 5.460545019080252915e-01 5.747554670963673784e-01
6.243761371904560376e-02 5.476076696406915190e-01 5.752036844351415823e-01
5.209762115699859142e-02 5.490105947487184945e-01 5.757428713198733394e-01
4.171509944631335287e-02 5.502605120744856748e-01 5.763708223056301927e-01
3.129399973719837469e-02 5.513548073051754983e-01 5.770852379967800205e-01
2.083831218095491544e-02 5.522910205732511901e-01 5.778837273121815166e-01
1.035206027001947526e-02 5.530668497480650814e-01 5.787638098406793219e-01
-1.607048702010893670e-04 5.536801534188011686e-01 5.797229182803164127e-01
-1.069591022147617365e-02 5.541289535698423752e-01 5.807584009546974402e-01
-2.124946662876195380e-02 5.544114379505510337e-01 5.818675244000701685e-01
-3.181727455611399469e-02 5.545259621422995444e-01 5.830474760168549153e-01
-4.239522982674398532e-02 5.544710513264118346e-01 5.842953667794970052e-01
-5.297922933169554871e-02 5.542454017574692804e-01 5.856082339987863650e-01
-6.356517669191980024e-02 5.538478819471883696e-01 5.869830441310196489e-01
-7.414898785883652921e-02 5.532775335647863724e-01 5.884166956286850381e-01
-8.472659663884665737e-02 5.525335720604369616e-01 5.899060218276783729e-01
-9.529396012765059543e-02 5.516153870190325659e-01 5.914477938664233214e-01
-1.058470640406803109e-01 5.505225422520658718e-01 5.930387236326590816e-01
-1.163819279263913486e-01 5.492547756359695832e-01 5.946754667340847789e-01
-1.268946102497006123e-01 5.478119987057326057e-01 5.963546254894989129e-01
-1.373812133333502106e-01 5.461942960130478086e-01 5.980727519375556023e-01
-1.478378881455483795e-01 5.444019242586048968e-01 5.998263508607484251e-01
-1.582608389228228885e-01 5.424353112084600026e-01 6.016118828227710047e-01
-1.686463276176216330e-01 5.402950544046632997e-01 6.034257672179250687e-01
-1.789906781608150699e-01 5.379819196805060155e-01 6.052643853318173672e-01
-1.892902805299208624e-01 5.354968394908767859e-01 6.071240834131432784e-01
-1.995415946145089325e-01 5.328409110682633676e-01 6.090011757569357975e-01
-2.097411538709378631e-01 5.300153944149305074e-01 6.108919478002341474e-01
-2.198855687592635444e-01 5.270217101417136174e-01 6.127926592317073373e-01
-2.299715299558567072e-01 5.238614371637220213e-01 6.146995471173445358e-01
-2.399958113359782486e-01 5.205363102630196082e-01 6.166088290448822340e-01
-2.499552727212889514e-01 5.170482175280657344e-01 6.185167062902064972e-01
-2.598468623879801598e-01 5.133991976793297329e-01 6.204193670094804158e-01
-2.696676193319523240e-01 5.095914372900822720e-01 6.223129894612767776e-01
-2.794146752881892515e-01 5.056272679108576584e-01 6.241937452634592765e-01
-2.890852565022221099e-01 5.015091631055421662e-01 6.260578026900093240e-01
-2.986766852522869664e-01 4.972397354064235220e-01 6.279013300133901021e-01
-3.081863811215395099e-01 4.928217331948674396e-01 6.297204988984039797e-01
-3.176118620203974841e-01 4.882580375135662232e-01 6.315114878537944065e-01
-3.269507449598272331e-01 4.835516588155370776e-01 6.332704857480851990e-01
-3.362007465771051917e-01 4.787057336542377417e-01 6.349936953963427611e-01
-3.453596834163225049e-01 4.737235213183184079e-01 6.366773372246368190e-01
-3.544254719666115050e-01 4.686084004136599757e-01 6.383176530190195486e-01
-3.633961284618131282e-01 4.633638653944408548e-01 6.399109097657955658e-01
-3.722697684460073986e-01 4.579935230440769778e-01 6.414534035897136999e-01
-3.810446061100680182e-01 4.525010889059474795e-01 6.429414637964896428e-01
-3.897189534051129778e-01 4.468903836629123383e-01 6.443714570257492724e-01
-3.982912189394592906e-01 4.411653294637164491e-01 6.457397915200669969e-01
-4.067599066664027152e-01 4.353299461934997394e-01 6.470429215152377900e-01
-4.151236143708957327e-01 4.293883476847609182e-01 6.482773517563232835e-01
-4.233810319639135789e-01 4.233447378643299119e-01 6.494396421432544475e-01
-4.315309395940402082e-01 4.172034068311179511e-01 6.505264125089557092e-01
-4.395722055865645683e-01 4.109687268587258746e-01 6.515343475319992361e-01
-4.475037842211025962e-01 4.046451483163450158e-01 6.524602017847611624e-01
-4.553247133595300644e-01 3.982371955008388031e-01 6.533008049168788078e-01
-4.630341119367549219e-01 3.917494623724212532e-01 6.540530669725715951e-01
-4.706311773276141142e-01 3.851866081859887103e-01 6.547139838390260147e-01
-4.781151826039279351e-01 3.785533530099047805e-01 6.552806428216016998e-01
-4.854854736964930861e-01 3.718544731238976331e-01 6.557502283400867826e-01
-4.927414664775269237e-01 3.650947962877117980e-01 6.561200277386246560e-01
-4.998826437797971867e-01 3.582791968722953690e-01 6.563874372002561630e-01
-5.069085523693729334e-01 3.514125908455288938e-01 6.565499677552840696e-01
-5.138187998895992203e-01 3.444999306049435495e-01 6.566052513708904304e-01
-5.206130517945365410e-01 3.375461996504022788e-01 6.565510471076111410e-01
-5.272910282907029567e-01 3.305564070904338236e-01 6.563852473264414344e-01
-5.338525013064917557e-01 3.235355819767669061e-01 6.561058839285005551e-01
-5.402972915091144301e-01 3.164887674626228886e-01 6.557111346073493108e-01
-5.466252653893264313e-01 3.094210147814906442e-01 6.551993290922506485e-01
-5.528363324345058061e-01 3.023373770444204300e-01 6.545689553589091325e-01
-5.589304424108778591e-01 2.952429028553229529e-01 6.538186657825256765e-01
-5.649075827757850110e-01 2.881426297453676399e-01 6.529472832064037169e-01
-5.707677762408989164e-01 2.810415774292734925e-01 6.519538068978405487e-01
-5.765110785071124733e-01 2.739447408881350299e-01 6.508374183616632003e-01
-5.821375761915681402e-01 2.668570832853565111e-01 6.495974869805486440e-01
-5.876473849668250038e-01 2.597835287242855062e-01 6.482335754502056568e-01
-5.930406479315477597e-01 2.527289548582294931e-01 6.467454449766424363e-01
-5.983175342313009626e-01 2.456981853656839965e-01 6.451330602020894922e-01
-6.034782379470526870e-01 2.386959823057526464e-01 6.433965938257271144e-01
-6.085229772678125704e-01 2.317270383709116865e-01 6.415364308852063990e-01
-6.134519939624406559e-01 2.247959690564291235e-01 6.395531726650566240e-01
-6.182655531641071400e-01 2.179073047678129205e-01 6.374476401984634499e-01
-6.229639434790803509e-01 2.110654828897154112e-01 6.352208773296039723e-01
-6.275474774295485281e-01 2.042748398416079081e-01 6.328741533047370638e-01
-6.320164922380048234e-01 1.975396031473229952e-01 6.304089648615885944e-01
-6.363713509583571737e-01 1.908638835471717643e-01 6.278270377882602116e-01
-6.406124439563859463e-01 1.842516671827616470e-01 6.251303279249179612e-01
-6.447401907394666454e-01 1.777068078858168865e-01 6.223210215838798076e-01
-6.487550421326294670e-01 1.712330196032596508e-01 6.194015353664732437e-01
-6.526574827950522018e-01 1.648338689914566058e-01 6.163745153580867386e-01
-6.564480340680052262e-01 1.585127682129003346e-01 6.132428356862754670e-01
-6.601272571421287205e-01 1.522729679686202764e-01 6.100095964305173313e-01
-6.636957565287139316e-01 1.461175507993176803e-01 6.066781208763080135e-01
-6.671541838164652960e-01 1.400494246875341187e-01 6.032519521106493032e-01
-6.705032416920211347e-01 1.340713169921326775e-01 5.997348489606598720e-01
-6.737436881995487736e-01 1.281857687453785699e-01 5.961307812784215621e-01
-6.768763416422833856e-01 1.223951307663914967e-01 5.924439133297239035e-01
-6.799020872510360691e-01 1.167015698654846889e-01 5.886785167131549645e-01
-6.828218796260573376e-01 1.111070754481026657e-01 5.848389041685191359e-01
-6.856367415590889358e-01 1.056134609190638451e-01 5.809294170105900879e-01
-6.883477625218437090e-01 1.002223652011741684e-01 5.769544159066186673e-01
-6.909560970035710792e-01 9.493525471339339661e-02 5.729182718005271235e-01
-6.934629627058702672e-01 8.975342578120751313e-02 5.688253570201069476e-01
-6.958696386029581404e-01 8.467800745064690826e-02 5.646800366012413308e-01
-6.981774628757041468e-01 7.970996467652624595e-02 5.604866598608295725e-01
-7.003878307278939008e-01 7.485010185478763178e-02 5.562495522475295884e-01
-7.025021920933380848e-01 7.009906666845650003e-02 5.519730074968538514e-01
-7.045220492426286230e-01 6.545735421651843744e-02 5.476612801144388198e-01
-7.064489542985239456e-01 6.092531139508089444e-02 5.433185782085887539e-01
-7.082845066691270119e-01 5.650314150047502926e-02 5.389490566904527880e-01
-7.100303504081737493e-01 5.219090902434381229e-02 5.345568108573862665e-01
-7.116881715119076635e-01 4.798854461148233108e-02 5.301458703723926913e-01
-7.132596951621108516e-01 4.389585015190761164e-02 5.257201936497544192e-01
-7.147466829249535802e-01 3.991250397965973029e-02 5.212836626544157248e-01
-7.161509299153502317e-01 3.603806615185212170e-02 5.168400781200482852e-01
-7.174742619365122032e-01 3.227198378271611823e-02 5.123931551883138535e-01
-7.187185326043219469e-01 2.861359640865884790e-02 5.079465194694556818e-01
-7.198856204660604163e-01 2.506214136170387130e-02 5.035037035220998325e-01
-7.209774261228534264e-01 2.161675913014149408e-02 4.990681437480540272e-01
-7.219958693650024850e-01 1.827649868665426336e-02 4.946431776958798432e-01
-7.229428863291096352e-01 1.504032276573119553e-02 4.902320417652133444e-01
-7.238204266856000935e-01 1.190711307365960314e-02 4.858378693020704020e-01
-7.246304508648927500e-01 8.875675415964845438e-03 4.814636890738943631e-01
-7.253749273300826861e-01 5.944744728643314158e-03 4.771124241116569409e-01
-7.260558299035588803e-01 3.112990001055027101e-03 4.727868909051463620e-01
-7.266751351545175375e-01 3.790190798253489923e-04 4.684897989364716908e-01
-7.272348198538249875e-01 -2.258616655501977100e-03 4.642237505358921545e-01
-7.277368585021645186e-01 -4.801417752892001012e-03 4.599912410433342203e-01
-7.281832209368528375e-01 -7.250932290866318741e-03 4.557946592582918788e-01
-7.285758700221390827e-01 -9.608751629415324125e-03 4.516362881603682711e-01
-7.289167594272394357e-01 -1.187650631284564717e-02 4.475183058823287707e-01
-7.292078314957640695e-01 -1.405586212748038966e-02 4.434427869173470649e-01
-7.294510152096200795e-01 -1.614851631607994165e-02 4.394117035420246342e-01
-7.296482242498901760e-01 -1.815619394987688651e-02 4.354269274367823517e-01
-7.298013551566165935e-01 -2.008064445819945920e-02 4.314902314853510945e-01
-7.299122855888641181e-01 -2.192363831483817860e-02 4.276032917353427276e-01
-7.299828726858893502e-01 -2.368696387955898652e-02 4.237676895021743606e-01
-7.300149515297258418e-01 -2.537242439247183734e-02 4.199849135990644799e-01
-7.300103337089911548e-01 -2.698183511839713500e-02 4.162563626762648683e-01
-7.299708059832579199e-01 -2.851702063780064966e-02 4.125833476532890232e-01
-7.298981290468763428e-01 -2.997981228043788970e-02 4.089670942284716615e-01
-7.297940363907338135e-01 -3.137204569745111193e-02 4.054087454508764621e-01
-7.296602332600503615e-01 -3.269555856731304333e-02 4.019093643402805727e-01
-7.294983957059653079e-01 -3.395218843077391080e-02 3.984699365416893846e-01
-7.293101697283592699e-01 -3.514377064972579179e-02 3.950913730016315517e-01
-7.290971705070763420e-01 -3.627213648477484176e-02 3.917745126542411249e-01
-7.288609817184752426e-01 -3.733911128615829966e-02 3.885201251059936522e-01
-7.286031549340281632e-01 -3.834651279262957235e-02 3.853289133087159923e-01
-7.283252090975167459e-01 -3.929614953287585699e-02 3.822015162113665543e-01
-7.280286300772367269e-01 -4.018981932406184843e-02 3.791385113818603880e-01
-7.277148702895158694e-01 -4.102930786216629766e-02 3.761404175910249004e-01
-7.273853483897814165e-01 -4.181638739881077260e-02 3.732076973515943141e-01
-7.270414490273602315e-01 -4.255281549945078012e-02 3.703407594058780727e-01
-7.266845226601965635e-01 -4.324033387787434846e-02 3.675399611565531854e-01
-7.263158854256563934e-01 -4.388066730216294564e-02 3.648056110356985293e-01
-7.259368190636488194e-01 -4.447552256739328858e-02 3.621379708079459636e-01
-7.255485708883391283e-01 -4.502658753057664498e-02 3.595372578042649314e-01
-7.251523538048001427e-01 -4.553553020353134917e-02 3.570036470835359355e-01
-7.247493463670600100e-01 -4.600399789957321239e-02 3.545372735196921088e-01
-7.243406928740974138e-01 -4.643361643014026763e-02 3.521382338127595490e-01
-7.239275035004751890e-01 -4.682598934769810484e-02 3.498065884226619904e-01
-7.235108544584261114e-01 -4.718269723148149630e-02 3.475423634251429972e-01
-7.230917881883580645e-01 -4.750529701286076989e-02 3.453455522896234919e-01
-7.226713135749007755e-01 -4.779532133735070465e-02 3.432161175792138863e-01
-7.222504061857539792e-01 -4.805427796051309208e-02 3.411539925734631273e-01
-7.218300085307923775e-01 -4.828364917520805433e-02 3.391590828147948988e-01
-7.214110303390088852e-01 -4.848489126788441128e-02 3.372312675798272430e-01
-7.209943488510647258e-01 -4.865943400180389178e-02 3.353704012770725162e-01
-7.205808091253673719e-01 -4.880868012531014433e-02 3.335763147726898969e-01
-7.201712243557555349e-01 -4.893400490343713383e-02 3.318488166461845967e-01
-7.197663761990232834e-01 -4.903675567136894786e-02 3.301876943780531759e-01
-7.193670151106683619e-01 -4.911825140842357440e-02 3.285927154715085896e-01
-7.189738606873863347e-01 -4.917978233142183964e-02 3.270636285104869811e-01
-7.185876020149739585e-01 -4.922260950646811795e-02 3.256001641561833138e-01
-7.182088980204248685e-01 -4.924796447831936153e-02 3.242020360843742566e-01
-7.178383778271276716e-01 -4.925704891667787022e-02 3.228689418657797461e-01
-7.174766411121842324e-01 -4.925103427885718643e-02 3.216005637916695692e-01
-7.171242584649597518e-01 -4.923106148843126029e-02 3.203965696468517033e-01
-7.167817717460872595e-01 -4.919824062955530097e-02 3.192566134321038751e-01
-7.164496944462104278e-01 -4.915365065678045653e-02 3.181803360379817924e-01
-7.161285120438434237e-01 -4.909833912025968194e-02 3.171673658718316968e-01
-7.158186823617762595e-01 -4.903332190634673848e-02 3.162173194396610265e-01
-7.155206359215230405e-01 -4.895958299364167043e-02 3.153298018843927464e-01
-7.152347762953561450e-01 -4.887807422461970530e-02 3.145044074818247326e-01
-7.149614804555106673e-01 -4.878971509302731935e-02 3.137407200954509534e-01
-7.147010991201815377e-01 -4.869539254727028865e-02 3.130383135910945747e-01
-7.144539570959647090e-01 -4.859596081006484214e-02 3.123967522121088303e-01
-7.142203536164215549e-01 -4.849224121464240644e-02 3.118155909156914429e-01
-7.140005626764577285e-01 -4.838502205781580745e-02 3.112943756706415543e-01
-7.137948333622345931e-01 -4.827505847023932928e-02 3.108326437166867295e-01
-7.136033901763363385e-01 -4.816307230417610219e-02 3.104299237852826687e-01
-7.134264333579356521e-01 -4.804975203910683001e-02 3.100857362815879759e-01
-7.132641391977031509e-01 -4.793575270548244838e-02 3.097995934270991736e-01
-7.131166603472249843e-01 -4.782169582692624710e-02 3.095709993622360878e-01
-7.129841261226963489e-01 -4.770816938115235439e-02 3.093994502079674414e-01
-7.128666428026806390e-01 -4.759572777985598968e-02 3.092844340853820873e-01
-7.127642939197288419e-01 -4.748489186778848126e-02 3.092254310919303473e-01
-7.126771405456807651e-01 -4.737614894120628639e-02 3.092219132329003806e-01
-7.126052215704878900e-01 -4.726995278583751015e-02 3.092733443065298626e-01
-7.125485539744218499e-01 -4.716672373447544642e-02 3.093791797410284650e-01
-7.125071330935695002e-01 -4.706684874426358967e-02 3.095388663816500685e-01
-7.124809328785447482e-01 -4.697068149369537648e-02 3.097518422258523918e-01
-7.124699061463948269e-01 -4.687854249930545336e-02 3.100175361044940070e-01
-7.124739848257271024e-01 -4.679071925198724502e-02 3.103353673069453311e-01
-7.124930801951263604e-01 -4.670746637282308100e-02 3.107047451479401090e-01
-7.125270831150091189e-01 -4.662900578827255949e-02 3.111250684739693684e-01
-7.125758642531117015e-01 -4.655552692451420116e-02 3.115957251070093914e-01
-7.126392743038867383e-01 -4.648718692069941927e-02 3.121160912233962303e-01
-7.127171442021631442e-01 -4.642411086082726124e-02 3.126855306656977085e-01
-7.128092853314961230e-01 -4.636639202391479309e-02 3.133033941855023485e-01
-7.129154897277290015e-01 -4.631409215208492913e-02 3.139690186151397056e-01
-7.130355302783697447e-01 -4.626724173616836300e-02 3.146817259664621558e-01
-7.131691609184782621e-01 -4.622584031836435292e-02 3.154408224549658524e-01
-7.133161168238592031e-01 -4.618985681147069755e-02 3.162455974477184073e-01
-7.134761146024269918e-01 -4.615922983415798875e-02 3.170953223337362736e-01
-7.136488524847276471e-01 -4.613386806171398957e-02 3.179892493157272515e-01
-7.138340105146616654e-01 -4.611365059165867253e-02 3.189266101223486860e-01
-7.140312507415517151e-01 -4.609842732357033457e-02 3.199066146404452304e-01
-7.142402174147677307e-01 -4.608801935243844738e-02 3.209284494670491261e-01
-7.144605371821830531e-01 -4.608221937479817232e-02 3.219912763812942114e-01
-7.146918192937981029e-01 -4.608079210685589455e-02 3.230942307367775657e-01
-7.149336558119047114e-01 -4.608347471376145199e-02 3.242364197753339061e-01
-7.151856218291887668e-01 -4.608997724912117233e-02 3.254169208636402688e-01
-7.154472756961769431e-01 -4.609998310377405595e-02 3.266347796545617799e-01
-7.157181592594201724e-01 -4.611314946278199933e-02 3.278890081756690167e-01
-7.159977981117675583e-01 -4.612910776950251979e-02 3.291785828479167897e-01
-7.162857018560169209e-01 -4.614746419550647127e-02 3.305024424380538228e-01
-7.165813643831440150e-01 -4.616780011501558922e-02 3.318594859489661930e-01
-7.168842641661742343e-01 -4.618967258239820017e-02 3.332485704527977655e-01
-7.171938645706132931e-01 -4.621261481114041780e-02 3.346685088723861945e-01
-7.175096141821467599e-01 -4.623613665255998928e-02 3.361180677172562747e-01
-7.178309471520860630e-01 -4.625972507237430253e-02 3.375959647811777042e-01
-7.181572835607576977e-01 -4.628284462304399494e-02 3.391008668090510492e-01
-7.184880297987097375e-01 -4.630493790963197132e-02 3.406313871417121497e-01
-7.188225789652353814e-01 -4.632542604669881436e-02 3.421860833480682151e-01
-7.191603112833032663e-01 -4.634370910352036965e-02 3.437634548548501590e-01
-7.195005945295014360e-01 -4.635916653468014070e-02 3.453619405851594548e-01
-7.198427844771029260e-01 -4.637115759280163729e-02 3.469799166179063921e-01
-7.201862253497681721e-01 -4.637902171991559186e-02 3.486156938811861838e-01
-7.205302502827978239e-01 -4.638207891365186963e-02 3.502675158936114919e-01
-7.208741822932203114e-01 -4.637963100346820244e-02 3.519335576341678928e-01
-7.212173476277452533e-01 -4.637098588998450621e-02 3.536119509553409257e-01
-7.215590986241191551e-01 -4.635549929590748741e-02 3.553008323739588192e-01
-7.218988175433507237e-01 -4.633258100437043225e-02 3.569983526770612592e-01
-7.222359161197480226e-01 -4.630169315384335960e-02 3.587026778100906865e-01
-7.225698350843661188e-01 -4.626234852266081221e-02 3.604119898222548635e-01
-7.229000436697915477e-01 -4.621410882042853441e-02 3.621244878737817086e-01
-7.232260390963530794e-01 -4.615658298892016953e-02 3.638383892941273734e-01
-7.235473460399147738e-01 -4.608942551496875151e-02 3.655519306809714708e-01
-7.238635160814556047e-01 -4.601233475779026305e-02 3.672633690305034948e-01
-7.241741271387598378e-01 -4.592505129305674005e-02 3.689709828902359989e-01
-7.244787828806029673e-01 -4.582735627596290495e-02 3.706730735261655196e-01
-7.247771121239524605e-01 -4.571906982539802877e-02 3.723679660967671445e-01
-7.250687682148057034e-01 -4.560004943122231147e-02 3.740540108268733954e-01
-7.253534283933928961e-01 -4.547018838654054429e-02 3.757295841750295518e-01
-7.256307931446099868e-01 -4.532941424672864983e-02 3.773930899884860857e-01
-7.259005855346415403e-01 -4.517768731683619032e-02 3.790429606404439600e-01
-7.261625505348660026e-01 -4.501499916886714248e-02 3.806776581446944530e-01
-7.264164543342246372e-01 -4.484137119031433860e-02 3.822956752431869720e-01
-7.266620836413579809e-01 -4.465685316515405345e-02 3.838955364625558087e-01
-7.268992449778924891e-01 -4.446152188842605879e-02 3.854757991359684111e-01
-7.271277639643534130e-01 -4.425547981534400099e-02 3.870350543870918480e-01
-7.273474846002644378e-01 -4.403885374576982370e-02 3.885719280733175296e-01
-7.275582685400456828e-01 -4.381179354474845633e-02 3.900850816857081016e-01
-7.277599943663929372e-01 -4.357447089968419229e-02 3.915732132034739355e-01
-7.279525568628593124e-01 -4.332707811459096670e-02 3.930350579010664092e-01
-7.281358662873960164e-01 -4.306982694173205894e-02 3.944693891062808211e-01
-7.283098476486258299e-01 -4.280294745087664943e-02 3.958750189079918158e-01
-7.284744399866436293e-01 -4.252668693622685403e-02 3.972507988124330813e-01
-7.286295956601225310e-01 -4.224130886101989946e-02 3.985956203471268111e-01
-7.287752796415000178e-01 -4.194709183966205401e-02 3.999084156118065669e-01
-7.289114688219932026e-01 -4.164432865716310994e-02 4.011881577758845685e-01
-7.290381513281434245e-01 -4.133332532555639149e-02 4.024338615221690896e-01
-7.291553258515661717e-01 -4.101440017687213446e-02 4.036445834367562435e-01
-7.292630009934947255e-01 -4.068788299218228932e-02 4.048194223451389018e-01
-7.293611946256725043e-01 -4.035411416611023316e-02 4.059575195947684456e-01
-7.294499332690396187e-01 -4.001344390617422864e-02 4.070580592843942025e-01
-7.295292514915999726e-01 -3.966623146621983675e-02 4.081202684406778358e-01
-7.295991913267456663e-01 -3.931284441317056677e-02 4.091434171426611144e-01
-7.296598017132303049e-01 -3.895365792622551560e-02 4.101268185948063749e-01
-7.297111379578595791e-01 -3.858905412763141696e-02 4.110698291493837253e-01
-7.297532612218718961e-01 -3.821942144406631492e-02 4.119718482791103753e-01
-7.297862380318597131e-01 -3.784515399763799248e-02 4.128323185010075447e-01
-7.298101398159524411e-01 -3.746665102549245896e-02 4.136507252525021272e-01
-7.298250424658834223e-01 -3.708431632694320079e-02 4.144265967209064261e-01
-7.298310259254017218e-01 -3.669855773706226509e-02 4.151595036274092765e-01
-7.298281738054017698e-01 -3.630978662558437264e-02 4.158490589668387694e-01
-7.298165730259800199e-01 -3.591841742004142635e-02 4.164949177044221518e-01
-7.297963134855283140e-01 -3.552486715192199052e-02 4.170967764309012615e-01
-7.297674877568243179e-01 -3.512955502475689773e-02 4.176543729773051217e-01
-7.297301908099715906e-01 -3.473290200291656582e-02 4.181674859908105502e-01
-7.296845197619005186e-01 -3.433533041998609869e-02 4.186359344730650189e-01
-7.296305736520363183e-01 -3.393726360553728227e-02 4.190595772824358134e-01
-7.295684532436115255e-01 -3.353912552912358125e-02 4.194383126016459906e-01
-7.294982608499875898e-01 -3.314134046036665282e-02 4.197720773722619647e-01
-7.294201001852533839e-01 -3.274433264394638332e-02 4.200608466975694899e-01
-7.293340762382392040e-01 -3.234852598840770588e-02 4.203046332153086428e-01
-7.292402951690171165e-01 -3.195434376761052686e-02 4.205034864418421003e-01
-7.291388642268363807e-01 -3.156220833375900092e-02 4.206574920892631742e-01
-7.290298916883810598e-01 -3.117254084090642641e-02 4.207667713570104606e-01
-7.289134868151365687e-01 -3.078576097786994703e-02 4.208314801995430843e-01
-7.287897598285941747e-01 -3.040228670953248891e-02 4.208518085716347334e-01
-7.286588219019503043e-01 -3.002253402549964756e-02 4.208279796528594519e-01
-7.285207851669025514e-01 -2.964691669512714567e-02 4.207602490528424832e-01
-7.283757627340901042e-01 -2.927584602796784452e-02 4.206489039988418055e-01
-7.282238687256878951e-01 -2.890973063870277970e-02 4.204942625072372042e-01
-7.280652183186320237e-01 -2.854897621565033461e-02 4.202966725405040682e-01
-7.278999277969198101e-01 -2.819398529199512726e-02 4.200565111512331029e-01
-7.277281146114202848e-01 -2.784515701888590211e-02 4.197741836147782513e-01
-7.275498974456074963e-01 -2.750288693962471553e-02 4.194501225520671506e-01
-7.273653962856464483e-01 -2.716756676413689675e-02 4.190847870441639644e-01
-7.271747324932448242e-01 -2.683958414302684004e-02 4.186786617400951593e-01
-7.269780288797192958e-01 -2.651932244047916498e-02 4.182322559595037514e-01
-7.267754097797270996e-01 -2.620716050536370245e-02 4.177461027916268277e-01
-7.265670011231583070e-01 -2.590347243988599946e-02 4.172207581921278940e-01
-7.263529305037120798e-01 -2.560862736519625704e-02 4.166568000792553184e-01
-7.261333272427201724e-01 -2.532298918337805294e-02 4.160548274308047967e-01
-7.259083224468423357e-01 -2.504691633528011163e-02 4.154154593833361275e-01
-7.256780490582998011e-01 -2.478076155368480471e-02 4.147393343350621597e-01
-7.254426418963855205e-01 -2.452487161134647708e-02 4.140271090538003573e-01
-7.252022376890497890e-01 -2.427958706344718331e-02 4.132794577913575518e-01
-7.249569750934380385e-01 -2.404524198405810775e-02 4.124970714056717114e-01
-7.247069947043295324e-01 -2.382216369622691676e-02 4.116806564919955891e-01
-7.244524390495072907e-01 -2.361067249532683432e-02 4.108309345243766897e-01
-7.241934525711813952e-01 -2.341108136534203465e-02 4.099486410086325971e-01
-7.239301815926644235e-01 -2.322369568778415161e-02 4.090345246479736296e-01
-7.236627742695977972e-01 -2.304881294295674232e-02 4.080893465223754957e-01
-7.233913805251173113e-01 -2.288672240331135477e-02 4.071138792827445618e-01
-7.231161519684420336e-01 -2.273770481866543847e-02 4.061089063608600558e-01
-7.228372417964674668e-01 -2.260203209306210770e-02 4.050752211960086946e-01
-7.225548046780372324e-01 -2.247996695307818982e-02 4.040136264791667209e-01
-7.222689966206689016e-01 -2.237176260740714184e-02 4.029249334155047269e-01
-7.219799748196094047e-01 -2.227766239755740729e-02 4.018099610059223670e-01
-7.216878974891787202e-01 -2.219789943951866462e-02 4.006695353482320199e-01
-7.213929236764728969e-01 -2.213269625627500847e-02 3.995044889585356307e-01
-7.210952130575751795e-01 -2.208226440104504862e-02 3.983156601132543662e-01
-7.207949257165258139e-01 -2.204680407114911755e-02 3.971038922121663539e-01
-7.204922219073810474e-01 -2.202650371241743343e-02 3.958700331627392766e-01
-7.201872617997855386e-01 -2.202153961405367566e-02 3.946149347859335688e-01
-7.198802052085535585e-01 -2.203207549389185615e-02 3.933394522435572638e-01
-7.195712113078422956e-01 -2.205826207398681182e-02 3.920444434871601658e-01
-7.192604383305646332e-01 -2.210023664648758102e-02 3.907307687283505526e-01
-7.189480432537658228e-01 -2.215812262975624947e-02 3.893992899303206912e-01
-7.186341814707415399e-01 -2.223202911469701615e-02 3.880508703202523169e-01
-7.183190064507466444e-01 -2.232205040128037998e-02 3.866863739221868546e-01
-7.180026693871800481e-01 -2.242826552524052053e-02 3.853066651098322470e-01
-7.176853188351941526e-01 -2.255073777494870368e-02 3.839126081786714551e-01
-7.173671003397029677e-01 -2.268951419846365614e-02 3.825050669366488743e-01
-7.170481560548119804e-01 -2.284462510077672759e-02 3.810849043125952296e-01
-7.167286243557035030e-01 -2.301608353127820861e-02 3.796529819814681295e-01
-7.164086394440527528e-01 -2.320388476148205203e-02 3.782101600053763280e-01
-7.160883309480434722e-01 -2.340800575306162257e-02 3.767572964892718090e-01
-7.157678235180783277e-01 -2.362840461626392052e-02 3.752952472501028813e-01
-7.154472364192668854e-01 -2.386502005877799704e-02 3.738248654981337626e-01
-7.151266831217774067e-01 -2.411777082516164405e-02 3.723470015290661905e-01
-7.148062708901200546e-01 -2.438655512693943539e-02 3.708625024255121083e-01
-7.144861003724138904e-01 -2.467125006351028604e-02 3.693722117663117421e-01
-7.141662651906646175e-01 -2.497171103402368031e-02 3.678769693421297671e-01
-7.138468515330446129e-01 -2.528777114040459129e-02 3.663776108757020866e-01
-7.135279377491320352e-01 -2.561924058173953300e-02 3.648749677450801032e-01
-7.132095939490197267e-01 -2.596590604025522664e-02 3.633698667081672884e-01
-7.128918816071543318e-01 -2.632753005915627886e-02 3.618631296268409736e-01
-7.125748531717074341e-01 -2.670385041261685855e-02 3.603555731889237501e-01
-7.122585516802268923e-01 -2.709457946825422070e-02 3.588480086262790802e-01
-7.119430103822360634e-01 -2.749940354244467811e-02 3.573412414273251514e-01
-7.116282523693879813e-01 -2.791798224888336621e-02 3.558360710422691087e-01
-7.113142902137036261e-01 -2.834994784081334984e-02 3.543332905794338572e-01
-7.110011256143309311e-01 -2.879490454740385452e-02 3.528336864910806003e-01
-7.106887490531936802e-01 -2.925242790478038701e-02 3.513380382472236496e-01
-7.103771394597926392e-01 -2.972206408225253060e-02 3.498471179960149779e-01
-7.100662638853396658e-01 -3.020332920433377311e-02 3.483616902093848999e-01
-7.097560771863085094e-01 -3.069570866916004892e-02 3.468825113127598225e-01
-7.094465217173768767e-01 -3.119865646398389813e-02 3.454103292978134565e-01
-7.091375270336488512e-01 -3.171159447842669676e-02 3.439458833173805186e-01
-7.088290096019282949e-01 -3.223391181622181634e-02 3.424899032618504702e-01
-7.085208725207144953e-01 -3.276496410620949318e-02 3.410431093165603444e-01
-7.082130052484851834e-01 -3.330407281336689174e-02 3.396062114999399695e-01
-7.079052833397135869e-01 -3.385052455069259558e-02 3.381799091824088110e-01
-7.075975681879667079e-01 -3.440357039277425200e-02 3.367648905863107611e-01
-7.072897067753085576e-01 -3.496242519189046716e-02 3.353618322674460916e-01
-7.069815314271260531e-01 -3.552626689750637556e-02 3.339713985791125106e-01
-7.066728595713759331e-01 -3.609423588003307648e-02 3.325942411198745674e-01
-7.063634935011380289e-01 -3.666543425971191539e-02 3.312309981666757830e-01
-7.060532201392382134e-01 -3.723892524148336713e-02 3.298822940952851335e-01
-7.057418108035939941e-01 -3.781373245668195882e-02 3.285487387904730827e-01
-7.054290209718048210e-01 -3.838883931238246117e-02 3.272309270487726574e-01
-7.051145900433994917e-01 -3.896318834918127694e-02 3.259294379771034977e-01
-7.047982411177559081e-01 -3.953568065650614471e-02 3.246448343846763951e-01
-7.044796852880299554e-01 -4.010518641564453368e-02 3.233776607293403771e-01
-7.041586413636655717e-01 -4.067059344864465409e-02 3.221284363715226640e-01
-7.038348449559601594e-01 -4.123082976045217007e-02 3.208976528257119210e-01
-7.035080483587013989e-01 -4.178486351053151138e-02 3.196857741551580867e-01
-7.031780201560849930e-01 -4.233170233764943502e-02 3.184932374796026755e-01
-7.028445448269641238e-01 -4.287039269439557598e-02 3.173204535046223462e-01
-7.025074223470402224e-01 -4.340001919160990651e-02 3.161678070699994736e-01
-7.021664677904169150e-01 -4.391970395292149609e-02 3.150356577145800863e-01
-7.018215109318087785e-01 -4.442860597954209623e-02 3.139243402551983309e-01
-7.014723958505475476e-01 -4.492592052544200354e-02 3.128341653773318853e-01
-7.011189805373723161e-01 -4.541087848304620200e-02 3.117654202352091453e-01
-7.007611365048969088e-01 -4.588274577953097011e-02 3.107183690592097980e-01
-7.003987484024971621e-01 -4.634082278379447750e-02 3.096932537684585762e-01
-7.000317136362695924e-01 -4.678444372416673547e-02 3.086902945865994674e-01
-6.996599419946049059e-01 -4.721297611687230722e-02 3.077096906588333569e-01
-6.992833552798237706e-01 -4.762582020525554793e-02 3.067516206683661428e-01
-6.989018869462328976e-01 -4.802240840976251812e-02 3.058162434505083960e-01
-6.985154817449013009e-01 -4.840220478859788567e-02 3.049036986027664486e-01
-6.981240953753444778e-01 -4.876470450902575804e-02 3.040141070893093156e-01
-6.977276941442884794e-01 -4.910943332918069060e-02 3.031475718383314089e-01
-6.973262546315884824e-01 -4.943594709028131806e-02 3.023041783308755281e-01
-6.969197633633493760e-01 -4.974383121907269278e-02 3.014839951797964046e-01
-6.965082164922393737e-01 -5.003270024032469010e-02 3.006870746976098019e-01
-6.960916194849542382e-01 -5.030219729916057814e-02 2.999134534520800921e-01
-6.956699868167564027e-01 -5.055199369297269651e-02 2.991631528084738312e-01
-6.952433416729777438e-01 -5.078178841265604260e-02 2.984361794574954541e-01
-6.948117156573667685e-01 -5.099130769283802267e-02 2.977325259280270142e-01
-6.943751485071212315e-01 -5.118030457079900120e-02 2.970521710838465168e-01
-6.939336878144579668e-01 -5.134855845368951899e-02 2.963950806036401708e-01
-6.934873887545356386e-01 -5.149587469368152592e-02 2.957612074436524185e-01
-6.930363138195581030e-01 -5.162208417062086330e-02 2.951504922824601529e-01
-6.925805325588768602e-01 -5.172704288174723164e-02 2.945628639474067167e-01
-6.921201213249010831e-01 -5.181063153801451771e-02 2.939982398223311977e-01
-6.916551630246403626e-01 -5.187275516652023466e-02 2.934565262363244553e-01
-6.911857468766943180e-01 -5.191334271853845217e-02 2.929376188333039366e-01
-6.907119681735263139e-01 -5.193234668262031173e-02 2.924414029223113554e-01
-6.902339280488376527e-01 -5.192974270223138511e-02 2.919677538084851642e-01
-6.897517332499059073e-01 -5.190552919733404380e-02 2.915165371047853116e-01
-6.892654959147161975e-01 -5.185972698938021153e-02 2.910876090245712033e-01
-6.887753333537660616e-01 -5.179237892908719609e-02 2.906808166552656836e-01
-6.882813678364031462e-01 -5.170354952643621549e-02 2.902959982133687111e-01
-6.877837263815806956e-01 -5.159332458227106066e-02 2.899329832811835539e-01
-6.872825405529293663e-01 -5.146181082090461878e-02 2.895915930256787174e-01
-6.867779462580412275e-01 -5.130913552312638126e-02 2.892716403999746611e-01
-6.862700835518836806e-01 -5.113544615899995316e-02 2.889729303280159645e-01
-6.857590964442661363e-01 -5.094091001987571810e-02 2.886952598730423425e-01
-6.852451327112909496e-01 -5.072571384899357549e-02 2.884384183905425170e-01
-6.847283437107223314e-01 -5.049006347013587637e-02 2.882021876664149218e-01
-6.842088842012352679e-01 -5.023418341371777007e-02 2.879863420411401531e-01
-6.836869121654742809e-01 -4.995831653980978282e-02 2.877906485207706311e-01
-6.831625886368989375e-01 -4.966272365751445150e-02 2.876148668756514093e-01
-6.826360775303624839e-01 -4.934768314021628632e-02 2.874587497277684145e-01
-6.821075454763936285e-01 -4.901349053618855867e-02 2.873220426277033335e-01
-6.815771616591389526e-01 -4.866045817410596941e-02 2.872044841221818023e-01
-6.810450976579306426e-01 -4.828891476301666597e-02 2.871058058132398561e-01
-6.805115272924375791e-01 -4.789920498636349167e-02 2.870257324100727869e-01
-6.799766264713563713e-01 -4.749168908967379976e-02 2.869639817746244548e-01
-6.794405730445994829e-01 -4.706674246156833386e-02 2.869202649620306023e-01
-6.789035466589100620e-01 -4.662475520779058025e-02 2.868942862569996421e-01
-6.783657286168681688e-01 -4.616613171794703430e-02 2.868857432072794422e-01
-6.778273017391888144e-01 -4.569129022475873492e-02 2.868943266552971272e-01
-6.772884502302585208e-01 -4.520066235558042878e-02 2.869197207691329687e-01
-6.767493595468030421e-01 -4.469469267605305496e-02 2.869616030739224888e-01
-6.762102162695964314e-01 -4.417383822574136309e-02 2.870196444848188699e-01
-6.756712079780925473e-01 -4.363856804568008729e-02 2.870935093426132401e-01
-6.751325231278585415e-01 -4.308936269778043671e-02 2.871828554531039579e-01
-6.745943509306696617e-01 -4.252671377607727954e-02 2.872873341312865980e-01
-6.740568812371129370e-01 -4.195112340986628663e-02 2.874065902514065796e-01
-6.735203044215448687e-01 -4.136310375876617318e-02 2.875402623039108319e-01
-6.729848112692039530e-01 -4.076317649985600200e-02 2.876879824602617264e-01
-6.724505928653152775e-01 -4.015187230697397913e-02 2.878493766466053705e-01
-6.719178404859502685e-01 -3.952973032241732798e-02 2.880240646271730043e-01
-6.713867454904540732e-01 -3.889729762118734890e-02 2.882116600983372079e-01
-6.708574992151831173e-01 -3.825512866808145063e-02 2.884117707941171727e-01
-6.703302928683315676e-01 -3.760378476786596647e-02 2.886239986039518257e-01
-6.698053174255795827e-01 -3.694383350885291351e-02 2.888479397034618978e-01
-6.692827635263072228e-01 -3.627584820020013368e-02 2.890831846988966003e-01
-6.687628213700989033e-01 -3.560040730329494529e-02 2.893293187858959614e-01
-6.682456806132530680e-01 -3.491809385759966911e-02 2.895859219231369241e-01
-6.677315302650245199e-01 -3.422949490133872508e-02 2.898525690214062145e-01
-6.672205585832842178e-01 -3.353520088747274919e-02 2.901288301485239751e-01
-6.667129529693222034e-01 -3.283580509535447001e-02 2.904142707505515952e-01
-6.662088998614776880e-01 -3.213190303853488694e-02 2.907084518895938219e-01
-6.657085846273053109e-01 -3.142409186915753883e-02 2.910109304984836998e-01
-6.652121914539734782e-01 -3.071296977940479733e-02 2.913212596525525111e-01
-6.647199032366014615e-01 -2.999913540045640037e-02 2.916389888586361501e-01
-6.642319014642397157e-01 -2.928318719943057147e-02 2.919636643613952032e-01
-6.637483661032034243e-01 -2.856572287476569216e-02 2.922948294669682756e-01
-6.632694754774884904e-01 -2.784733875051179086e-02 2.926320248839159310e-01
-6.627954061459877533e-01 -2.712862916998012852e-02 2.929747890813415578e-01
-6.623263327762584085e-01 -2.641018588919924470e-02 2.933226586640259592e-01
-6.618624280145865013e-01 -2.569259747062049848e-02 2.936751687643355258e-01
-6.614038623521202309e-01 -2.497644867748471942e-02 2.940318534506226600e-01
-6.609508039868523532e-01 -2.426231986926888351e-02 2.943922461517611833e-01
-6.605034186812526187e-01 -2.355078639859700673e-02 2.947558800974148241e-01
-6.600618696153721654e-01 -2.284241800999239902e-02 2.951222887735784894e-01
-6.596263172352544446e-01 -2.213777824081444856e-02 2.954910063928800623e-01
-6.591969190965158987e-01 -2.143742382471872099e-02 2.958615683790738471e-01
-6.587738297029804846e-01 -2.074190409793633116e-02 2.962335118651233667e-01
-6.583572003402690109e-01 -2.005176040865772058e-02 2.966063762042083773e-01
-6.579471789042794505e-01 -1.936752552977202835e-02 2.969797034929626545e-01
-6.575439097245112663e-01 -1.868972307518754206e-02 2.973530391061983691e-01
-6.571475333822129894e-01 -1.801886691993792589e-02 2.977259322423424504e-01
-6.567581865233613758e-01 -1.735546062423368174e-02 2.980979364787730290e-01
-6.563760016665085573e-01 -1.669999686161530161e-02 2.984686103362148568e-01
-6.560011070055498106e-01 -1.605295685130930794e-02 2.988375178513196229e-01
-6.556336262075046495e-01 -1.541480979487722114e-02 2.992042291565396583e-01
-6.552736782054215947e-01 -1.478601231721643483e-02 2.995683210663755425e-01
-6.549213769865408485e-01 -1.416700791193689635e-02 2.999293776690616919e-01
-6.545768313758875134e-01 -1.355822639112044814e-02 3.002869909227394718e-01
-6.542401448154752108e-01 -1.296008333943168833e-02 3.006407612551535991e-01
-6.539114151393370378e-01 -1.237297957253960523e-02 3.009902981659016152e-01
-6.535907343446190065e-01 -1.179730059976641376e-02 3.013352208302582103e-01
-6.532781883589935390e-01 -1.123341609087008530e-02 3.016751587035949589e-01
-6.529738568046687952e-01 -1.068167934684885467e-02 3.020097521254158091e-01
-6.526778127592964829e-01 -1.014242677461221764e-02 3.023386529220397634e-01
-6.523901225140867899e-01 -9.615977365381056519e-03 3.026615250069570884e-01
-6.521108453294669483e-01 -9.102632176629321670e-03 3.029780449779110318e-01
-6.518400331886262666e-01 -8.602673817383221788e-03 3.032879027097601377e-01
-6.515777305493060112e-01 -8.116365936678193727e-03 3.035908019421988957e-01
-6.513239740942015077e-01 -7.643952714961987915e-03 3.038864608614351148e-01
-6.510787924803562721e-01 -7.185658358219104702e-03 3.041746126749413914e-01
-6.508422060879246462e-01 -6.741686594594009652e-03 3.044550061784351280e-01
-6.506142267686956249e-01 -6.312220173275651103e-03 3.047274063142589862e-01
-6.503948575947622324e-01 -5.897420365413907906e-03 3.049915947203787336e-01
-6.501840926077221416e-01 -5.497426466830546143e-03 3.052473702692419799e-01
-6.499819165687983347e-01 -5.112355302283821956e-03 3.054945495957923640e-01
-6.497883047102497311e-01 -4.742300731068294084e-03 3.057329676139669550e-01
-6.496032224884498163e-01 -4.387333153710759603e-03 3.059624780210538075e-01
-6.494266253389823218e-01 -4.047499019552869282e-03 3.061829537893402398e-01
-6.492584584341088982e-01 -3.722820335003818037e-03 3.063942876445354679e-01
-6.490986564429286343e-01 -3.413294172261716053e-03 3.065963925304981963e-01
-6.489471432945471685e-01 -3.118892178320509245e-03 3.067892020598735892e-01
-6.488038319445408320e-01 -2.839560084074488344e-03 3.069726709503008966e-01
-6.486686241449856061e-01 -2.575217213367675395e-03 3.071467754459178412e-01
-6.485414102182869289e-01 -2.325755991828493130e-03 3.073115137239682548e-01
-6.484220688350300632e-01 -2.091041455364039958e-03 3.074669062863837343e-01
-6.483104667960265521e-01 -1.870910758186128398e-03 3.076129963363026798e-01
-6.482064588187087528e-01 -1.665172680273663275e-03 3.077498501395569130e-01
-6.481098873279916850e-01 -1.473607134179377720e-03 3.078775573712622116e-01
-6.480205822516736935e-01 -1.295964671106319965e-03 3.079962314477303620e-01
-6.479383608204197786e-01 -1.131965986203964381e-03 3.081060098440148165e-01
-6.478630273723265942e-01 -9.813014230339311972e-04 3.082070543975187205e-01
-6.477943731620245948e-01 -8.436304771813341041e-04 3.082995515981822310e-01
-6.477321761742294015e-01 -7.185812989913831217e-04 3.083837128658936111e-01
-6.476762009416128230e-01 -6.057501954285227086e-04 3.084597748158747210e-01
-6.476261983668082367e-01 -5.047011310593818578e-04 3.085279995129245334e-01
-6.475819055483271747e-01 -4.149652281746907256e-04 3.085886747155199838e-01
-6.475430456101030074e-01 -3.360402660668726504e-04 3.086421141109209065e-01
-6.475093275343367649e-01 -2.673901794841837543e-04 3.086886575425558110e-01
-6.474804459972580695e-01 -2.084445562899328586e-04 3.087286712311180237e-01
-6.474560812073710814e-01 -1.585981343479869743e-04 3.087625479909485993e-01
-6.474358987456867442e-01 -1.172102976590427836e-04 3.087907074434464993e-01
-6.474195494074013180e-01 -8.360457176442848137e-05 3.088135962294071835e-01
-6.474066690444133521e-01 -5.706811843064762968e-05 3.088316882223679505e-01
-6.473968784080168515e-01 -3.685122961755160631e-05 3.088454847452097862e-01
-6.473897829910477686e-01 -2.216682072253561842e-05 3.088555147924607613e-01
-6.473849728687008920e-01 -1.218992308416044779e-05 3.088623352609284334e-01
-6.473820225371672565e-01 -6.057175712725904049e-06 3.088665311914964295e-01
-6.473804907491798044e-01 -2.866316204774843612e-06 3.088687160251194497e-01
-6.473799203454897455e-01 -1.675670780687532613e-06 3.088695318762753050e-01
-6.473798380812204600e-01 -1.503643378530927777e-06 3.088696498273372226e-01


==> data/p_ref_open_box_0.txt <==
3.935319292737957109e-01 2.383343552826059696e-06 7.752045668592507655e-01
3.923358417026173717e-01 3.485975853897221394e-05 7.748488803685322779e-01
3.884337223076591572e-01 1.408109044666097100e-04 7.736884877790580761e-01
3.808256481578135566e-01 3.473868937877235582e-04 7.714260370514829379e-01
3.690928454832118621e-01 6.659583577780609984e-04 7.679369953511135938e-01
3.532539838691668987e-01 1.096018376024976383e-03 7.632269145508199237e-01
3.336497823533461360e-01 1.628315675354496256e-03 7.573971159570322964e-01
3.108430149058987735e-01 2.247569701545148839e-03 7.506149544552037645e-01
2.855305383059709712e-01 2.934859256417703642e-03 7.430876578005154443e-01
2.584541145402427520e-01 3.670043866429366190e-03 7.350358074322741464e-01
2.303115521981358160e-01 4.434176489674711112e-03 7.266669141501577167e-01
2.016806282965085961e-01 5.211569206121037003e-03 7.181527943699745897e-01
1.729337613484106528e-01 5.992110031938847545e-03 7.096041960312677865e-01
1.441918346393085415e-01 6.772516719374465505e-03 7.010570667959227231e-01
1.154611027229450887e-01 7.552619443502193303e-03 6.925132666115930702e-01
8.686616026280068181e-02 8.329035184471511241e-03 6.840098468110438201e-01
5.837816609424087422e-02 9.102547043498356721e-03 6.755382307541657472e-01
2.979925598421370725e-02 9.878527470809916888e-03 6.670395785730521832e-01
1.105538869266657663e-03 1.065762516145983031e-02 6.585067856637230044e-01
-2.763580512580771087e-02 1.143801602692468521e-02 6.499598297129369762e-01
-5.638165484030732005e-02 1.221852923255998050e-02 6.414115338740079553e-01
-8.512737630519819076e-02 1.299903895598287368e-02 6.328632761733211654e-01
-1.138731326564553087e-01 1.377954962664753973e-02 6.243150080983027594e-01
-1.426221274257504501e-01 1.455672613259732101e-02 6.157774057471728790e-01
-1.714404524575909305e-01 1.526138355551773067e-02 6.074720129359538756e-01
-2.004471322395710020e-01 1.575601257585457562e-02 5.998416924653386939e-01
-2.297240318764373901e-01 1.589937426996689690e-02 5.933496023314573931e-01
-2.592220861276970378e-01 1.562431308311000751e-02 5.882340100049699982e-01
-2.887345872228215815e-01 1.504502039328310843e-02 5.841492749297870768e-01
-3.180543584703101612e-01 1.430692021715202454e-02 5.806437199367986413e-01
-3.469988949143253398e-01 1.353908241326762761e-02 5.773161811596221327e-01
-3.754273777674316803e-01 1.278447034829348523e-02 5.740495462448738095e-01
-4.032216004647131147e-01 1.204669422783750249e-02 5.708557923340332740e-01
-4.302701592891461368e-01 1.132871117770775475e-02 5.677477205376132430e-01
-4.564695714606346599e-01 1.063326806799304303e-02 5.647372217010500073e-01
-4.817220992953865633e-01 9.961421462076328406e-03 5.617676768286041789e-01
-5.058117394763624874e-01 9.297154631673751682e-03 5.579042558631486237e-01
-5.282875799665835981e-01 8.620283549045308635e-03 5.517801397042410017e-01
-5.484100718016673426e-01 7.929338594347660682e-03 5.425493359073789712e-01
-5.651945122424734125e-01 7.243483248177883839e-03 5.300172627161944261e-01
-5.780782837314416556e-01 6.595387758638198566e-03 5.150311009047935373e-01
-5.876361609522112728e-01 6.005826438591818812e-03 4.991145439038154330e-01
-5.947334627051686917e-01 5.477016477629120632e-03 4.832794126579190164e-01
-6.001782015505434664e-01 5.002312045231329177e-03 4.680859518674183595e-01
-6.046195384713634047e-01 4.572652385057314126e-03 4.538200695003613561e-01
-6.085225480291217570e-01 4.180057373951116644e-03 4.406209103264611127e-01
-6.120888569688035519e-01 3.820506442085562591e-03 4.285240513466631040e-01
-6.153378315512458840e-01 3.492948774471413276e-03 4.175035850696136031e-01
-6.182801994439883764e-01 3.196302820890391510e-03 4.075231234458329133e-01
-6.209292285705066972e-01 2.929230925101751828e-03 3.985376619055870373e-01
-6.233009571206747923e-01 2.690116136044602441e-03 3.904927991828244238e-01
-6.254141933662248354e-01 2.477062226827822511e-03 3.833247379482885853e-01
-6.272902651015598297e-01 2.287918955213680185e-03 3.769611346709232924e-01
-6.289527061756372550e-01 2.120313667158700652e-03 3.713221629462342688e-01
-6.304263952444534302e-01 1.971738126806952748e-03 3.663234348163380005e-01
-6.317362072055413558e-01 1.839684477231533005e-03 3.618805750217767292e-01
-6.329059361924797011e-01 1.721753822816525980e-03 3.579128742850215539e-01
-6.339575335411565815e-01 1.615733056575979418e-03 3.543458740454187850e-01
-6.349106666166282054e-01 1.519639338115521404e-03 3.511128629370642296e-01
-6.357825345985541610e-01 1.431738668130390531e-03 3.481555016376576828e-01
-6.365878465772500938e-01 1.350548093378770454e-03 3.454238971641420686e-01
-6.373388969844084873e-01 1.274828104065005296e-03 3.428763470142588976e-01
-6.380457085142612339e-01 1.203568225106264270e-03 3.404788545684244161e-01
-6.387162221627226133e-01 1.135967854426013328e-03 3.382044837281244498e-01
-6.393565362494850746e-01 1.071412166631280057e-03 3.360325492849381979e-01
-6.399711342961248439e-01 1.009449138737440309e-03 3.339478432107361172e-01
-6.405631085267226021e-01 9.497670164731245295e-04 3.319398767340356327e-01
-6.411344392694855454e-01 8.921661467906596065e-04 3.300019326153901256e-01
-6.416862764136295194e-01 8.365305953235573121e-04 3.281301104502253319e-01
-6.422191783378241592e-01 7.828040732716761698e-04 3.263225162276323088e-01
-6.427333047375430874e-01 7.309704745788133708e-04 3.245786082632933778e-01
-6.432285678803961737e-01 6.810386465081581190e-04 3.228986841439778210e-01
-6.437047468651849735e-01 6.330308601537100064e-04 3.212834931627755464e-01
-6.441615679563404973e-01 5.869747131043048620e-04 3.197339638246288751e-01
-6.445987619051148920e-01 5.428973506847992094e-04 3.182510094192147476e-01
-6.450161063814308093e-01 5.008211879338538442e-04 3.168353840849928438e-01
-6.454134542977230105e-01 4.607610540696050914e-04 3.154875867418595603e-01
-6.457907502350310747e-01 4.227225363503810422e-04 3.142078053699319806e-01
-6.461480584577365960e-01 3.866991557168040941e-04 3.129958219830721311e-01
-6.464855538071829777e-01 3.526732848786438574e-04 3.118510435216919063e-01
-6.468034883106517086e-01 3.206195147535060024e-04 3.107726151168032636e-01
-6.471021894024834298e-01 2.905048338075598034e-04 3.097594261169280827e-01
-6.473820579322779878e-01 2.622888288733250719e-04 3.088101168460279933e-01


==> data/p_ref_reach.txt <==
-9.795792109648205037e-06 -3.935719735355207582e-01 7.752164011528220877e-01
-1.434532950635698334e-04 -3.929206877130185793e-01 7.750217171914456360e-01
-5.818649255523571659e-04 -3.907843970219087026e-01 7.743831319190100926e-01
-1.446795417694326678e-03 -3.865697666829275292e-01 7.731232842426464247e-01
-2.805357269360822352e-03 -3.799497711463660776e-01 7.711444188799757571e-01
-4.684831422765895620e-03 -3.707914759304641317e-01 7.684067987284551871e-01
-7.083740602475453035e-03 -3.591020794978959652e-01 7.649125755702693708e-01
-9.975453046133885351e-03 -3.450113530090314073e-01 7.607005409201420543e-01
-1.331008442847178390e-02 -3.287623726331466711e-01 7.558433557049896168e-01
-1.699979872607904410e-02 -3.107831454442004926e-01 7.504689608530138445e-01
-2.093453031015998431e-02 -2.916099988611197125e-01 7.447376766765926304e-01
-2.501465707502947486e-02 -2.717283711391959011e-01 7.387946115740332553e-01
-2.915184204370439500e-02 -2.515687103972418237e-01 7.327684361566747517e-01
-3.327064285343062089e-02 -2.314986319220315170e-01 7.267690388910211796e-01
-3.731637994105116429e-02 -2.117845781015919027e-01 7.208760653916216343e-01
-4.137363156100379302e-02 -1.925550144226328697e-01 7.150996362565839037e-01
-4.755163242663314888e-02 -1.744310505406824197e-01 7.090552504073942552e-01
-5.923823574655535940e-02 -1.596699103250859564e-01 7.024359500507461052e-01
-7.700906628834361389e-02 -1.518380171973192083e-01 6.959745124081617718e-01
-9.774968956321927749e-02 -1.498574605422859918e-01 6.901990262973107804e-01
-1.201026829221439884e-01 -1.497558475705553505e-01 6.844758896167436601e-01
-1.437831493216711609e-01 -1.496771443333204943e-01 6.784200119854445488e-01
-1.682889161402966460e-01 -1.495956981680717501e-01 6.721530777700902570e-01
-1.928940943004497088e-01 -1.495139216041617980e-01 6.658607207902812464e-01
-2.169135030228757366e-01 -1.494340918748387204e-01 6.597181644087869445e-01
-2.398306110106833977e-01 -1.493579256981988068e-01 6.538575027437699694e-01
-2.612904195471819069e-01 -1.492866029305741360e-01 6.483695206958007828e-01
-2.810910242881162757e-01 -1.492207946113448813e-01 6.433058518763713485e-01
-2.991648082749193693e-01 -1.491692321324752379e-01 6.386835450058067076e-01
-3.155356170243893144e-01 -1.500395796916134949e-01 6.344705534059446039e-01
-3.299699466937507375e-01 -1.538020696434098389e-01 6.306702931991560179e-01
-3.415845137647616214e-01 -1.613724805205558610e-01 6.274825548001110587e-01
-3.493819696027739008e-01 -1.722613225594902264e-01 6.251764804271000564e-01
-3.539121135745917357e-01 -1.848801133419793741e-01 6.236568240568207688e-01
-3.563232001816550865e-01 -1.984613430679924018e-01 6.226517698825013714e-01
-3.579300302444710091e-01 -2.127998264653393756e-01 6.218308203698774683e-01
-3.595714049080722674e-01 -2.279069011709574932e-01 6.209790625660616126e-01
-3.613010089493845500e-01 -2.438260316672904715e-01 6.200815199316045412e-01
-3.631168125754724585e-01 -2.605385359104476217e-01 6.191392457860267484e-01
-3.650119259655454362e-01 -2.779810005678710061e-01 6.181558154608812750e-01
-3.669760739901395397e-01 -2.960588542099749088e-01 6.171365610244028410e-01
-3.689965532563033168e-01 -3.146551758737462512e-01 6.160880746424890475e-01
-3.710586404477234090e-01 -3.336344533910027277e-01 6.150179966789437458e-01
-3.731468182817626600e-01 -3.528538669941320149e-01 6.139343795101515067e-01
-3.752454610924016443e-01 -3.721695993639604350e-01 6.128453317558357760e-01
-3.773356660239884919e-01 -3.914076702028621568e-01 6.117606626662397407e-01
-3.793952463791072649e-01 -4.103638750091085363e-01 6.106918855741094720e-01
-3.814053200796069243e-01 -4.288644247194487447e-01 6.096487989476284675e-01
-3.833535021402822984e-01 -4.467953289690582697e-01 6.086378297215078170e-01
-3.852320089424271510e-01 -4.640849479843504044e-01 6.076630170454433433e-01
-3.870354492219724163e-01 -4.806836610231155493e-01 6.067271586056344201e-01
-3.887587356933658311e-01 -4.965446451359093460e-01 6.058328943448476611e-01
-3.903912999161096575e-01 -5.115706292830027868e-01 6.049857085390775158e-01
-3.919157595921340942e-01 -5.256016282511936089e-01 6.041946213763160767e-01
-3.933143705828717751e-01 -5.384743264777039906e-01 6.034688408142774296e-01
-3.945734401585687667e-01 -5.500626972265846293e-01 6.028154724149537014e-01
-3.956851056312171711e-01 -5.602943729770241132e-01 6.022385963594378833e-01
-3.966475102551231258e-01 -5.691522643974270546e-01 6.017391761679247164e-01
-3.974641071952417226e-01 -5.766681541283472656e-01 6.013154198911019321e-01
-3.981420990230971624e-01 -5.829083340338517827e-01 6.009635899018217486e-01
-3.986914249709222480e-01 -5.879642839735946813e-01 6.006785284388449497e-01
-3.991240416871988383e-01 -5.919460519371336771e-01 6.004540308440409202e-01


==> data/p_ref_replan.txt <==
3.936513202221904595e-01 6.399714328778925774e-05 7.751843371124376159e-01
3.940812997621427338e-01 9.344232159886289813e-04 7.745541684214365397e-01
3.954762163688627097e-01 3.758212887098600231e-03 7.725098088869902790e-01
3.981878459673655613e-01 9.247481288692323623e-03 7.685357033405532112e-01
4.023759850444523778e-01 1.772571132050616838e-02 7.623976575157538349e-01
4.080552235780602888e-01 2.922243810197389449e-02 7.540742886572503467e-01
4.151291495830600753e-01 4.354249070644260894e-02 7.437068960800753414e-01
4.234266797408077210e-01 6.033953781540796896e-02 7.315462157975131108e-01
4.327346819870920847e-01 7.918212702043396500e-02 7.179046095198317046e-01
4.428219155097409265e-01 9.960214761055267985e-02 7.031209787788417209e-01
4.534573713970329600e-01 1.211319583087457907e-01 6.875338852268517709e-01
4.644263541622305480e-01 1.433369418069563306e-01 6.714579819140856776e-01
4.755460667828133037e-01 1.658470542340567400e-01 6.551611721998721327e-01
4.866771412573479560e-01 1.883801669521698585e-01 6.388477107919771081e-01
4.977153646720842151e-01 2.107253172750317982e-01 6.226703298843625500e-01
5.087257309543617989e-01 2.326425878151981153e-01 6.067970113883660588e-01
5.211878490936722175e-01 2.533343296424020452e-01 5.917469070727371383e-01
5.369235735844065660e-01 2.714552120990976758e-01 5.784166010485607412e-01
5.565955941153578612e-01 2.853200572630913423e-01 5.679795786514078015e-01
5.790300353603280437e-01 2.938163191122677986e-01 5.612607326377349048e-01
6.018572149415947203e-01 2.980468671555898119e-01 5.575523409710142486e-01
6.442973046173164908e-01 2.999735877014692575e-01 5.548658726940898234e-01
5.817951073714293653e-01 3.308469741060611202e-01 5.394571481986719652e-01
5.820841973971457861e-01 3.316475225138350580e-01 5.391882004492054570e-01
5.818882648386406453e-01 3.311049458637959075e-01 5.393704814550142057e-01
5.812875487909033856e-01 3.294414423431739070e-01 5.399293427602661621e-01
5.803008769048593196e-01 3.267091495032011794e-01 5.408472685259450019e-01
5.789070864339690425e-01 3.228494634435306598e-01 5.421439469894949736e-01
5.770660475751636653e-01 3.177512566706662267e-01 5.438567119198272071e-01
5.747522580004775783e-01 3.113439081107872708e-01 5.460092887764951275e-01
5.719169313678926780e-01 3.034923185735061701e-01 5.486470647251668886e-01
5.684766423827467552e-01 2.939640727898747974e-01 5.518490443868530049e-01
5.643912332310989655e-01 2.825836422938893255e-01 5.557168237423337764e-01
5.597168592594343739e-01 2.692623034008313487e-01 5.604420578990731983e-01
5.546406097204299446e-01 2.540421763455937287e-01 5.663260148958568774e-01
5.495185965535165362e-01 2.371415602202445738e-01 5.738041997225913349e-01
5.448988394887709363e-01 2.190064491474892905e-01 5.834369049315425437e-01
5.414952631523075599e-01 2.003758663787103267e-01 5.957962467394025685e-01
5.396782454975697085e-01 1.819661307251325411e-01 6.108465658020043598e-01
5.392325088580507408e-01 1.640672503873555343e-01 6.279031870554864225e-01
5.397134877869143033e-01 1.465730917199534189e-01 6.462562694493979576e-01
5.405645176555307074e-01 1.290959763109883474e-01 6.652714194135881387e-01
5.414480048074217233e-01 1.114187551309382823e-01 6.845459667017758099e-01
5.423735491195443847e-01 9.360263517186145910e-02 7.039205959470803409e-01
5.439567050980375074e-01 7.534587139307581671e-02 7.228459220301293175e-01
5.473151217745796382e-01 5.611683240677742268e-02 7.403055428068734400e-01
5.534455984291766217e-01 3.573984462320769356e-02 7.550456929975056797e-01
5.628968471197214329e-01 1.465526805155888818e-02 7.657513489822553865e-01
5.748559033736607704e-01 -6.197423867992518653e-03 7.725186958711375285e-01
5.880979669359687190e-01 -2.626806501642899028e-02 7.764993161275243194e-01
6.017265680045228438e-01 -4.547935327305855507e-02 7.789146616099830167e-01
6.151172485696604353e-01 -6.396086188944927198e-02 7.808289684510950623e-01
6.280186495189168383e-01 -8.175643881658958834e-02 7.826609503281842795e-01
6.403806448130562323e-01 -9.880798531434889509e-02 7.844163373154152685e-01
6.521587224047635800e-01 -1.150541035974868564e-01 7.860888087601386465e-01
6.633250674745084785e-01 -1.304564272263557811e-01 7.876744149963536001e-01
6.738723256083989366e-01 -1.450048118732841229e-01 7.891721117060286339e-01
6.838032248876477759e-01 -1.587030205233015412e-01 7.905822862740627954e-01
6.931258251256012803e-01 -1.715621704985874074e-01 7.919060831818665047e-01
7.018519103393381364e-01 -1.835985161072979099e-01 7.931451757449141660e-01
7.099960133098750514e-01 -1.948321031794326696e-01 7.943016275989336350e-01
7.175747848625360081e-01 -2.052858990667884298e-01 7.953778031390658088e-01
7.246065667097409957e-01 -2.149852034514608545e-01 7.963763068642309984e-01
6.973751728077505208e-01 -2.520686686121416664e-01 7.869151942035597092e-01
7.104278824989859187e-01 -2.570353737274825856e-01 7.882818060369967128e-01
7.222163304216547841e-01 -2.615210128003419565e-01 7.895160503288003451e-01
7.323064751151109331e-01 -2.653604280982806984e-01 7.905724831665297270e-01
7.403299019990596808e-01 -2.684134336650295105e-01 7.914125317375696467e-01
7.459776324314780771e-01 -2.705624595986017566e-01 7.920038461407535868e-01
7.489990575883003210e-01 -2.717121463791279390e-01 7.923201877641278257e-01
7.492053760113561722e-01 -2.717906528961870349e-01 7.923417891944058988e-01
7.464592098916542628e-01 -2.707457053224798238e-01 7.920542670473376123e-01
7.406856218300800210e-01 -2.685487891268482641e-01 7.914497754164639964e-01
7.318752516480191428e-01 -2.651963426475996144e-01 7.905273342964278527e-01
7.200559000907602591e-01 -2.606989443887675617e-01 7.892898544103523761e-01
7.053182405709119696e-01 -2.550910966194436802e-01 7.877468292169960140e-01
6.878481919897903030e-01 -2.484435436036453171e-01 7.859177243269951374e-01
6.679190453081010892e-01 -2.408602756760063746e-01 7.838311531605633986e-01
6.458664415028267936e-01 -2.324670210367290324e-01 7.815123885459558384e-01
6.221805229257131309e-01 -2.233042118603695281e-01 7.782872748390677886e-01
5.978851120112975703e-01 -2.132640354101396907e-01 7.717927110376886501e-01
5.751311579177559308e-01 -2.025398850605695522e-01 7.591494872342881006e-01
5.578227820410657234e-01 -1.921577911837479835e-01 7.384840832853549752e-01
5.482675266121264102e-01 -1.833856499112319904e-01 7.119742975497048709e-01
5.447321756808120030e-01 -1.763132015167420963e-01 6.831598264752306582e-01
5.440541405264438524e-01 -1.701587207349537778e-01 6.538038127738802219e-01
5.437184069521754370e-01 -1.641285145904811116e-01 6.244539627599393627e-01
5.433845616743280260e-01 -1.581322246747454696e-01 5.952691877366910189e-01
5.430546570055465594e-01 -1.522067131583625388e-01 5.664289010042842243e-01
5.427307274087240785e-01 -1.463885216075914431e-01 5.381109554350055335e-01
5.424145582815086408e-01 -1.407097180569950867e-01 5.104714306030840865e-01
5.421076255776624553e-01 -1.351968125315673452e-01 4.836393544785113074e-01
5.418110664500142004e-01 -1.298702297564461039e-01 4.577141370325250591e-01
5.415256520475387747e-01 -1.247438205575348985e-01 4.327631921566425510e-01
5.414638577341686076e-01 -1.198264528224337599e-01 4.088212570786901590e-01
5.430769383694191710e-01 -1.151447216482450325e-01 3.859601607506284449e-01
5.479530011455103766e-01 -1.107951012621764403e-01 3.645865597321321094e-01
5.570443177224738696e-01 -1.069815589896856434e-01 3.456557999230575606e-01
5.704665590454842672e-01 -1.039981173283436033e-01 3.305949834528822406e-01
5.869134070126300617e-01 -1.020002569524244423e-01 3.202131125632579067e-01
6.045047253711872681e-01 -1.008299623171595577e-01 3.138154694464806993e-01
6.221228340813451663e-01 -1.002518291786837212e-01 3.103002040250501525e-01
6.392257213955196971e-01 -1.000398172932258217e-01 3.085881861563384843e-01
6.555815335990579085e-01 -1.000028542080660804e-01 3.077582306483268026e-01
6.710884315481693285e-01 -1.000025670172564329e-01 3.071405982491027253e-01
6.856863786608393685e-01 -1.000025670172934172e-01 3.065604853935869900e-01
6.993235571295602915e-01 -1.000025670172928483e-01 3.060185528546067735e-01
7.119553304143140249e-01 -1.000025670172928483e-01 3.055165744590221388e-01
7.235493795006205930e-01 -1.000025670172928483e-01 3.050558345432973217e-01
7.340886282581647881e-01 -1.000025670172928760e-01 3.046370117016647394e-01
7.435723027989644685e-01 -1.000025670172928344e-01 3.042601366879258973e-01
7.520156418457860648e-01 -1.000025670172928344e-01 3.039246039252206377e-01
7.594486958572499447e-01 -1.000025670172928344e-01 3.036292192280085622e-01
7.659146117192423553e-01 -1.000025670172927927e-01 3.033722679673090949e-01
7.714676646781215563e-01 -1.000025670172927789e-01 3.031515932803862112e-01
7.761711385856566725e-01 -1.000025670172927372e-01 3.029646803084261042e-01
7.800951604425058195e-01 -1.000025670172927372e-01 3.028087422503612514e-01
7.833145386093963713e-01 -1.000025670172927372e-01 3.026808062709412939e-01
7.859066508557176478e-01 -1.000025670172927372e-01 3.025777974282989335e-01
7.879494354793993294e-01 -1.000025670172928066e-01 3.024966185055297796e-01
7.895195471425792144e-01 -1.000025670172928205e-01 3.024342232965750443e-01
7.906907395396238769e-01 -1.000025670172929315e-01 3.023876808779346614e-01
7.915325259412945291e-01 -1.000025670172929593e-01 3.023542288377650822e-01
7.921091451397613836e-01 -1.000025670172930564e-01 3.023313143685465443e-01
7.924787926662396620e-01 -1.000025670172930009e-01 3.023166248179908755e-01
7.926929185962076074e-01 -1.000025670172934589e-01 3.023081155938022180e-01
7.927958090693454363e-01 -1.000025670172930009e-01 3.023040267938009729e-01
7.928247814311717434e-01 -1.000025670172930703e-01 3.023028754511210003e-01
7.928107138015422217e-01 -1.000025670172931536e-01 3.023034344895069725e-01
7.927786386243890204e-01 -1.000025670172942083e-01 3.023047091360352434e-01
7.927483622955571185e-01 -1.000025670172949438e-01 3.023059122975101376e-01
7.927350937559742849e-01 -1.000025670172964287e-01 3.023064395805811766e-01
7.927500601022656745e-01 -1.000025670172984688e-01 3.023058448277836097e-01
7.928010899157381663e-01 -1.000025670172985659e-01 3.023038169364246075e-01
7.928931393951039741e-01 -1.000025670173011194e-01 3.023001589504134556e-01
7.930287870268442063e-01 -1.000025670173010778e-01 3.022947684023873927e-01
7.932087045518747548e-01 -1.000025670172979275e-01 3.022876185978019548e-01
7.934320960068261819e-01 -1.000025670172979275e-01 3.022787411677906322e-01
7.936971039100947367e-01 -1.000025670172999537e-01 3.022682099273145684e-01
7.940011523306826913e-01 -1.000025670172964981e-01 3.022561272422547574e-01
7.943412535455125489e-01 -1.000025670172964981e-01 3.022426118427690711e-01
7.947142435632654767e-01 -1.000025670173042974e-01 3.022277894637988571e-01
7.951169472299719487e-01 -1.000025670173042974e-01 3.022117862838848978e-01
7.955463302584783181e-01 -1.000025670173044084e-01 3.021947228836098787e-01
7.959996194160932070e-01 -1.000025670173043668e-01 3.021767094694240430e-01
7.964743854409133128e-01 -1.000025670173041864e-01 3.021578425786048405e-01
7.969685949211501308e-01 -1.000025670173041864e-01 3.021382030176041900e-01
7.974806338914005588e-01 -1.000025670173041864e-01 3.021178549243512812e-01
7.980093081957418955e-01 -1.000025670173041864e-01 3.020968457538177887e-01
7.985538259318869514e-01 -1.000025670173041864e-01 3.020752069756829639e-01
7.991137675171237076e-01 -1.000025670173023684e-01 3.020529552638894222e-01
7.996890466802882846e-01 -1.000025670173031317e-01 3.020300940467959827e-01
8.002798678829500245e-01 -1.000025670173049219e-01 3.020066151992353287e-01
8.008866811203649849e-01 -1.000025670173066705e-01 3.019825008386893272e-01
8.015101378027820189e-01 -1.000025670173066705e-01 3.019577250785364653e-01
8.021510553166061319e-01 -1.000025670173066705e-01 3.019322554363855216e-01
8.028103836112185920e-01 -1.000025670173066705e-01 3.019060541618658888e-01
8.034891715820442482e-01 -1.000025670173066705e-01 3.018790795725396214e-01
8.041885541241612367e-01 -1.000025670173066705e-01 3.018512865685432645e-01
8.049097588329654496e-01 -1.000025670173066705e-01 3.018226263660315767e-01
8.056540938447850353e-01 -1.000025670173066705e-01 3.017930469802685423e-01
8.064229417984666304e-01 -1.000025670173615988e-01 3.017624934662404557e-01
8.072177661817241390e-01 -1.000025670173615988e-01 3.017309076659190348e-01
8.080400982751212435e-01 -1.000025670173615988e-01 3.016982287272071961e-01
8.088915106127101406e-01 -1.000025670171127701e-01 3.016643941586490407e-01
8.097735756532082885e-01 -1.000025670171127701e-01 3.016293414717578503e-01
8.106878215021764422e-01 -1.000025670169876479e-01 3.015930099406070042e-01
8.116356549764062178e-01 -1.000025670169876479e-01 3.015553436592403047e-01
8.126182610231460490e-01 -1.000025670169968350e-01 3.015162955386229693e-01
8.136364939862157364e-01 -1.000025670169968350e-01 3.014758316277204586e-01
8.146907349941301391e-01 -1.000025670169968905e-01 3.014339367806719849e-01
8.157806582108302340e-01 -1.000025670169968905e-01 3.013906239460431569e-01
8.169048044017825916e-01 -1.000025670172132591e-01 3.013459511127907775e-01
8.180604337207596499e-01 -1.000025670172132730e-01 3.013000271571600330e-01
8.192438076540681235e-01 -1.000025670172132730e-01 3.012530006522483594e-01
8.204504639376941633e-01 -1.000025670172132730e-01 3.012050489211036686e-01
8.216754196392492826e-01 -1.000025670172132730e-01 3.011563699839462926e-01
8.229132725095393841e-01 -1.000025670172139391e-01 3.011071785217674934e-01
8.241582856670461865e-01 -1.000025670172083325e-01 3.010577025144641761e-01
8.254045042397429865e-01 -1.000025670172154796e-01 3.010081786047524854e-01
8.266459367061472774e-01 -1.000025670172356301e-01 3.009588448917678849e-01
8.278767543252182337e-01 -1.000025670172356301e-01 3.009099330058575550e-01
8.290914102991737700e-01 -1.000025670172356301e-01 3.008616633730953893e-01
8.302847370960735329e-01 -1.000025670172149106e-01 3.008142413479047983e-01
8.314520160572638208e-01 -1.000025670172149106e-01 3.007678544466592108e-01
8.325890413536276569e-01 -1.000025670171879461e-01 3.007226698062165360e-01
8.336921314327343513e-01 -1.000025670172943887e-01 3.006788337290917101e-01
8.347581099312507691e-01 -1.000025670172943887e-01 3.006364724418554846e-01
8.357843125992197031e-01 -1.000025670172943887e-01 3.005956918200693995e-01
8.367685797765297417e-01 -1.000025670172943887e-01 3.005565776872109462e-01
8.377092372875092341e-01 -1.000025670172943887e-01 3.005191965739259508e-01
8.386050707161968321e-01 -1.000025670172943887e-01 3.004835967403132191e-01
8.394552942273595386e-01 -1.000025670172943887e-01 3.004498094149393173e-01
8.402595172798088541e-01 -1.000025670172943887e-01 3.004178501176608118e-01


==> data/p_tracking_open_box.txt <==
3.936197064377537913e-01 0.000000000000000000e+00 7.752306695894642941e-01
3.936817067202514897e-01 2.337882275969959945e-09 7.752836817640488265e-01
3.944122520306699853e-01 2.805038457657708382e-08 7.759076308886149187e-01
3.956388674069311606e-01 5.318549524345385079e-08 7.769728458211604405e-01
3.963853988694195363e-01 5.700149542622302610e-08 7.778121551308526671e-01
3.967294657054242779e-01 1.159795834007321142e-07 7.782910374567266754e-01
3.969617501527719083e-01 1.420598135073995223e-07 7.785026487980909460e-01
3.970833589573747879e-01 9.815048687155489998e-08 7.786341254457285199e-01
3.971558566528261003e-01 6.866685807106874081e-08 7.787175943974371517e-01
3.971987389467472318e-01 5.220028294042856833e-08 7.787639959284204938e-01
3.972225242089075237e-01 4.874253981680519719e-08 7.787905931373142465e-01
3.972360179810056624e-01 4.225751705272944391e-08 7.788061301934479097e-01
3.972438284604948855e-01 3.785745270017767491e-08 7.788150791245700422e-01
3.972482738333307783e-01 3.578187627033019047e-08 7.788201700665586813e-01
3.972508113437767663e-01 3.442172881801538000e-08 7.788230882820880163e-01
3.972522638538743545e-01 3.340656153092316135e-08 7.788247632362917949e-01
3.972530934297832661e-01 3.281568194154017360e-08 7.788257218951710747e-01
3.972535672154242081e-01 3.244975807953530685e-08 7.788262719827838687e-01
3.972538379035460698e-01 3.221212299084179410e-08 7.788265860972799493e-01
3.972539925434496744e-01 3.206195049838477958e-08 7.788267663635135563e-01
3.972540810686948087e-01 3.196697647132124294e-08 7.788268705024765648e-01
3.972541318511825237e-01 3.190626589687980692e-08 7.788269297018428627e-01
3.972541623200491756e-01 3.186723946346500596e-08 7.788269607560048824e-01
3.972541792316097164e-01 3.184230569513738372e-08 7.788269802800639185e-01
3.972541874361843472e-01 3.182614468448078944e-08 7.788269936345687539e-01
3.972541921902378870e-01 3.181556680816449701e-08 7.788269993819103565e-01
3.972541949251480742e-01 3.180865391061399550e-08 7.788270037602013085e-01
3.972541967839232635e-01 3.180410199623929038e-08 7.788270065688855937e-01
3.972541978309206967e-01 3.180116915314245733e-08 7.788270083206396688e-01
3.972541984319436503e-01 3.179912901821880237e-08 7.788270092818071477e-01
3.972541987912009964e-01 3.179778951225691944e-08 7.788270097771906597e-01
3.972541994619332439e-01 3.179692147292603104e-08 7.788270123269674938e-01
3.972541998068236380e-01 3.179617602064553356e-08 7.788270126831172702e-01
3.972541994814052790e-01 3.179579658018522623e-08 7.788270112580994997e-01
3.972541993220271017e-01 3.179567430297440520e-08 7.788270109886634707e-01
3.972541992913551923e-01 3.179547847615678006e-08 7.788270105637877805e-01
3.972541995976087148e-01 3.179525838424528394e-08 7.788270113588180443e-01
3.972541996887035687e-01 3.179510893858566390e-08 7.788270110435562277e-01
3.972541989878350943e-01 3.179513087087287111e-08 7.788270085406170384e-01
3.972541987807580166e-01 3.179519523441117390e-08 7.788270085459222392e-01
3.972541991096947278e-01 3.179511179572350971e-08 7.788270098332310543e-01
3.972541991550153639e-01 3.179497585506572114e-08 7.788270098808426356e-01
3.972541987079107328e-01 3.179495042286717500e-08 7.788270108231957201e-01
3.972541941927223430e-01 3.179519976945903130e-08 7.788270182651898521e-01
3.972541931390219383e-01 3.179508345271826319e-08 7.788270191186942304e-01
3.972541967026271825e-01 3.179474507579394007e-08 7.788270138679413979e-01
3.972541976667030017e-01 3.179511317443268521e-08 7.788270130511033562e-01
3.972541984924011227e-01 3.179530263843621937e-08 7.788270124350854529e-01
3.972541989843728638e-01 3.179495164512597701e-08 7.788270121998583928e-01
3.972541992216870876e-01 3.179496570902301696e-08 7.788270120021191234e-01
3.972541993659329806e-01 3.179501863746830105e-08 7.788270119276391457e-01
3.972541992946492795e-01 3.179495335177878111e-08 7.788270109585505585e-01
3.972541992172415326e-01 3.179502383859237499e-08 7.788270107066904702e-01
3.972541993365828472e-01 3.179500716032348465e-08 7.788270108515423784e-01
3.972542001417607160e-01 3.179495987328449476e-08 7.788270140135673536e-01
3.972542003831563417e-01 3.179478107554589001e-08 7.788270137879231836e-01
3.972541997090736077e-01 3.179485075156811183e-08 7.788270115817436112e-01
3.972541994617569405e-01 3.179504262256611395e-08 7.788270113845982001e-01
3.972541993415342199e-01 3.179506842107761067e-08 7.788270105678369859e-01
3.972541994013893407e-01 3.179496488747263241e-08 7.788270102627071756e-01
3.972542010702231341e-01 3.179487676494010352e-08 7.788270079548240687e-01
3.972542019325066565e-01 3.179497553079016871e-08 7.788270099314423822e-01
3.972542007972669209e-01 3.179494980675277334e-08 7.788270118135347531e-01
3.972542000531678053e-01 3.179482449523149547e-08 7.788270106704762163e-01
3.972541996885551874e-01 3.179490839712505610e-08 7.788270107883273896e-01
3.972541994580106040e-01 3.179509012943005893e-08 7.788270102678653828e-01
3.972541993103155811e-01 3.179497755543777594e-08 7.788270102968949393e-01
3.972541992507670483e-01 3.179491040943944010e-08 7.788270101732022166e-01
3.972541992426634194e-01 3.179497894625105226e-08 7.788270103537989764e-01
3.972541996397998543e-01 3.179494165750172737e-08 7.788270122976790333e-01
3.972541998952838771e-01 3.179482830479732762e-08 7.788270126552295780e-01
3.972541995887083899e-01 3.179486156549798898e-08 7.788270112712503135e-01
3.972541993000182070e-01 3.179504180067564567e-08 7.788270105267842691e-01
3.972541991667556394e-01 3.179505180024814207e-08 7.788270100138870999e-01
3.972541991489796920e-01 3.179495937388064533e-08 7.788270101482934749e-01
3.972541992196703675e-01 3.179493657225006655e-08 7.788270103707898295e-01
3.972541998751056846e-01 3.179494876687625850e-08 7.788270133742338786e-01
3.972542002606716527e-01 3.179479966408541112e-08 7.788270137462598441e-01
3.972541998093058191e-01 3.179486241242759822e-08 7.788270118781065454e-01
3.972541998183927725e-01 3.179506551963824765e-08 7.788270127238688945e-01
3.972541998609212532e-01 3.179499340011359080e-08 7.788270121598090956e-01
3.972541995296910988e-01 3.179493883250242915e-08 7.788270111480168900e-01
3.972541993596102050e-01 3.179498570024105191e-08 7.788270108124811797e-01
3.972541992562997892e-01 3.179500665500522766e-08 7.788270103579507664e-01
3.972541990028073400e-01 3.179496358000189239e-08 7.788270093402837047e-01
3.972541988666954405e-01 3.179498819296795964e-08 7.788270091399754902e-01
3.972541989906387405e-01 3.179498568713533463e-08 7.788270096987671698e-01
3.972541990675687029e-01 3.179492890170731401e-08 7.788270097716837315e-01
3.972541991324699540e-01 3.179493522404297100e-08 7.788270100624762327e-01
3.972541995304061380e-01 3.179495432973549344e-08 7.788270110693734649e-01
3.972541996924168206e-01 3.179492458053612282e-08 7.788270111310711119e-01
3.972541994128893639e-01 3.179496414477423898e-08 7.788270105010032252e-01
3.972541992964589985e-01 3.179498763426587466e-08 7.788270104737065047e-01
3.972541992425968060e-01 3.179497425358264535e-08 7.788270102419870833e-01
3.972541991720621724e-01 3.179498533817766564e-08 7.788270101246245192e-01
3.972541984418249683e-01 3.179498809854157371e-08 7.788270098570451161e-01
3.972541935055495244e-01 3.179526904445138666e-08 7.788270165037985970e-01
3.972541926736176121e-01 3.179516174459106492e-08 7.788270175611332613e-01
3.972541982353212653e-01 3.179468377615930771e-08 7.788270103239987030e-01
3.972541997733529673e-01 3.179503621562414752e-08 7.788270096159827238e-01
3.972541989536403917e-01 3.179536270777413056e-08 7.788270094986061709e-01
3.972541988507539701e-01 3.179494682912999650e-08 7.788270092700352309e-01
3.972541989071784463e-01 3.179486708624952205e-08 7.788270092948508250e-01
3.972541988947357328e-01 3.179506567399644976e-08 7.788270092036818637e-01
3.972541989936299034e-01 3.179498394222247582e-08 7.788270097211199561e-01
3.972541990532307832e-01 3.179492364909253073e-08 7.788270097313586549e-01
3.972541988810314173e-01 3.179497139195213679e-08 7.788270090926776579e-01
3.972541988039497429e-01 3.179501808322372696e-08 7.788270090938580470e-01
3.972541990457412187e-01 3.179499422803832179e-08 7.788270102297174535e-01
3.972541992430869695e-01 3.179490162777326692e-08 7.788270106178132313e-01
3.972541995373819468e-01 3.179488340446376475e-08 7.788270116167981261e-01
3.972541996593286773e-01 3.179490694246328325e-08 7.788270116223604544e-01
3.972541989536257923e-01 3.179497740499371308e-08 7.788270087907227524e-01
3.972541985046614821e-01 3.179512974319122689e-08 7.788270081829186120e-01
3.972541987837421851e-01 3.179510453649487416e-08 7.788270092213915863e-01
3.972541990259070843e-01 3.179490292457139180e-08 7.788270097287682825e-01
3.972542002488462232e-01 3.179484232355089961e-08 7.788270122763690795e-01
3.972542057299806584e-01 3.179452381383390577e-08 7.788270055957333682e-01
3.972542066136479644e-01 3.179464198665510132e-08 7.788270035218702869e-01
3.972542026632008283e-01 3.179513639773151173e-08 7.788270093753848489e-01
3.972542015229145740e-01 3.179492149961301938e-08 7.788270094648225284e-01
3.972542005323410064e-01 3.179466700230444335e-08 7.788270101109517896e-01
3.972542001046093785e-01 3.179492486395588808e-08 7.788270109867826418e-01
3.972541998764489990e-01 3.179497707275689798e-08 7.788270112617490248e-01
3.972541995936546555e-01 3.179485407539019487e-08 7.788270106759742628e-01
3.972541993562598850e-01 3.179498405871703464e-08 7.788270111156796460e-01
3.972541982584168463e-01 3.179500816097390371e-08 7.788270130614558528e-01
3.972541979149865066e-01 3.179783866029971577e-08 7.788270129160267397e-01
3.972541986685523274e-01 3.182870371060759197e-08 7.788270113314547105e-01
3.972541988500228882e-01 3.184605162967384318e-08 7.788270110075498076e-01
3.972541989838474508e-01 3.182290507433416154e-08 7.788270105537795640e-01
3.972541991550667673e-01 3.180763647152420247e-08 7.788270107451529256e-01
3.972541992624221696e-01 3.180302840354495142e-08 7.788270106929834347e-01
3.972541992147630152e-01 3.179993686335869964e-08 7.788270104208531164e-01
3.972541991795216498e-01 3.179782239492974106e-08 7.788270102954905072e-01
3.972541991666685424e-01 3.179656086647539293e-08 7.788270102033998388e-01
3.972541991585198384e-01 3.179590518212026460e-08 7.788270101644545473e-01
3.972541989364030135e-01 3.179553089121878295e-08 7.788270104867858201e-01
3.972541967068244917e-01 3.179538920637360478e-08 7.788270140200728164e-01
3.972541961973803937e-01 3.179519287663948456e-08 7.788270144699690478e-01
3.972541979558493752e-01 3.179495848077164684e-08 7.788270119688271986e-01
3.972541984124716152e-01 3.179510391110122657e-08 7.788270114731739024e-01
3.972541987146007147e-01 3.179516225347575414e-08 7.788270107362964545e-01
3.972541988911864608e-01 3.179497154697822438e-08 7.788270104945614891e-01
3.972541988736350005e-01 3.179496326028464776e-08 7.788270099859710971e-01
3.972541983657228992e-01 3.179498198930881834e-08 7.788270117891138433e-01
3.972541983544255473e-01 3.179486552264745373e-08 7.788270127665598563e-01
3.972541980044729804e-01 3.179481245632511109e-08 7.788270133513518489e-01
3.972542001505795506e-01 3.179492009416259022e-08 7.788270121004053914e-01
3.972542039321388385e-01 3.179477992237617737e-08 7.788270067497460314e-01
3.972542034566111657e-01 3.179501781808293271e-08 7.788270080080419433e-01
3.972542015825183959e-01 3.179517449390525271e-08 7.788270104328307575e-01
3.972542006436637352e-01 3.179468204892148541e-08 7.788270099375982358e-01
3.972541998729528512e-01 3.179482821867694677e-08 7.788270112416783020e-01
3.972541963963400202e-01 3.179522839501286970e-08 7.788270168905107038e-01
3.972541953095456435e-01 3.179500654983804045e-08 7.788270172399098801e-01
3.972541976522720453e-01 3.179480094015240462e-08 7.788270130891369325e-01
3.972541982260615612e-01 3.179507055432754723e-08 7.788270123965641556e-01
3.972541986081205012e-01 3.179518751773011321e-08 7.788270111287713959e-01
3.972541988296459103e-01 3.179497746056034497e-08 7.788270108291489580e-01
3.972541989751213198e-01 3.179494427640012182e-08 7.788270104623526979e-01
3.972541990435739523e-01 3.179499760778152002e-08 7.788270103339562933e-01
3.972541991010819507e-01 3.179495938840598982e-08 7.788270102814526252e-01
3.972541992477361950e-01 3.179495822647753300e-08 7.788270108193113828e-01
3.972541993475088296e-01 3.179492514005135943e-08 7.788270109205104319e-01
3.972541992728829130e-01 3.179493095972632530e-08 7.788270105074436289e-01
3.972541992080876883e-01 3.179499355166387869e-08 7.788270103689296509e-01
3.972541991837738595e-01 3.179499042150740870e-08 7.788270102318557431e-01
3.972541991676575290e-01 3.179495680063732673e-08 7.788270101876533236e-01
3.972541991602765998e-01 3.179496388175314468e-08 7.788270101462984041e-01
3.972541987137812036e-01 3.179498465711320110e-08 7.788270107196009207e-01
3.972541942132809534e-01 3.179514460459435064e-08 7.788270167460368265e-01
3.972541932611706184e-01 3.179504078406839644e-08 7.788270182495915517e-01
3.972541968680797231e-01 3.179459956557221276e-08 7.788270139485125032e-01
3.972541976982048584e-01 3.179518344332841868e-08 7.788270125406808742e-01
3.972541982726705001e-01 3.179536124632592974e-08 7.788270113570423536e-01
3.972541986624139598e-01 3.179482317132238705e-08 7.788270109150879916e-01
3.972541988720600381e-01 3.179498158608259545e-08 7.788270105271341004e-01
3.972541990197566153e-01 3.179501210649572366e-08 7.788270104929496673e-01
3.972541995044202023e-01 3.179494252169047993e-08 7.788270119353348786e-01
3.972541997767429778e-01 3.179487033254310295e-08 7.788270121295375326e-01
3.972541995006442783e-01 3.179489738092286410e-08 7.788270110437992555e-01
3.972541993288550288e-01 3.179501691570485268e-08 7.788270107864887493e-01
3.973082361946149166e-01 4.294347510251457278e-06 7.788812850529991394e-01
3.979300607595552819e-01 5.774137720010108434e-05 7.795216176073654912e-01
3.987963012069197233e-01 1.906567942967658238e-04 7.806248106618449700e-01
3.987917133018280547e-01 4.480318591937300452e-04 7.814548893859790679e-01
3.978921292928868092e-01 8.844063378458215385e-04 7.818484869620659916e-01
3.963478536762420346e-01 1.516870157207252448e-03 7.819584062504402189e-01
3.940958771159236984e-01 2.372887241494752754e-03 7.819848797899425774e-01
3.911097640683349197e-01 3.473031999336824785e-03 7.819420778281820361e-01
3.873439934051897682e-01 4.834655051857683281e-03 7.818263158605081031e-01
3.827530205866186974e-01 6.470291336170108654e-03 7.816429750834914536e-01
3.772956708098365031e-01 8.388874437306660659e-03 7.813908001518448110e-01
3.709355293476622739e-01 1.059562261304666450e-02 7.810623889560414090e-01
3.636422610134220634e-01 1.309219771984125938e-02 7.806495126795544026e-01
3.553912593394381592e-01 1.587699648547009901e-02 7.801416823158423552e-01
3.461646995182515174e-01 1.894547241070802801e-02 7.795274360249127010e-01
3.359512225180174005e-01 2.229033653345156157e-02 7.787946153729117249e-01
3.247458866653030185e-01 2.590194705823250371e-02 7.779305359585237944e-01
3.125499605219394517e-01 2.976860410098332993e-02 7.769222826858310782e-01
2.993705605303919048e-01 3.387672904452213030e-02 7.757567644038653176e-01
2.852203024704192957e-01 3.821112968245639341e-02 7.744208000139614079e-01
2.701169504083655304e-01 4.275513156955158128e-02 7.729012849834437926e-01
2.540830489839736583e-01 4.749065492510910064e-02 7.711852755109670499e-01
2.371455807544016747e-01 5.239826307900552482e-02 7.692600713491167808e-01
2.193356602849398651e-01 5.745715311408141485e-02 7.671132814352251694e-01
2.006882642423048480e-01 6.264514323667388918e-02 7.647328776598409927e-01
1.812420041967398587e-01 6.793864674805029369e-02 7.621072346686199595e-01
1.610389384048178663e-01 7.331266000574962471e-02 7.592251624756998218e-01
1.401244192155342849e-01 7.874077408194603278e-02 7.560759377901771217e-01
1.185469926191781431e-01 8.419520337501162910e-02 7.526493392550237527e-01
9.635885163479010473e-02 8.964680498135091380e-02 7.489357541932195605e-01
7.361967876596230143e-02 9.506533569512887194e-02 7.449267268261430264e-01
5.039316756001158137e-02 1.004206641579547532e-01 7.406146487184045446e-01
2.674322815066845771e-02 1.056832739017155021e-01 7.359918742291207128e-01
2.739081424535078080e-03 1.108232665110306103e-01 7.310520316660420459e-01
-2.153988268753732893e-02 1.158136428451477518e-01 7.257898410681631329e-01
-4.599819047617419859e-02 1.206307906433296689e-01 7.202018858109376920e-01
-7.052036414668272357e-02 1.252519764460685858e-01 7.142845230942785895e-01
-9.495326508093007711e-02 1.296635529794193664e-01 7.080345151360489808e-01
-1.190868891950865455e-01 1.338745058738755045e-01 7.014384120409690171e-01
-1.426080629343753070e-01 1.379214242370331855e-01 6.944869625497630539e-01
-1.650710145288605546e-01 1.419091950360174270e-01 6.871479618974101200e-01
-1.856255270410605840e-01 1.459396278169503847e-01 6.794548199050117754e-01
-2.028859104724709539e-01 1.503000438287838691e-01 6.714811690964779256e-01
-2.158298163924221580e-01 1.554869002959322899e-01 6.631066493233002124e-01
-2.254274516859976485e-01 1.616180015290950289e-01 6.537290896302562215e-01
-2.338755334888510395e-01 1.683134047662288024e-01 6.425131205957926861e-01
-2.422972100021166530e-01 1.748428358072442457e-01 6.287737117611637006e-01
-2.508269509034238842e-01 1.800095289468712223e-01 6.121656400627337735e-01
-2.598238041088922756e-01 1.830789149475928745e-01 5.925001468309012420e-01
-2.701328046636124469e-01 1.841784138940076310e-01 5.696630091879874014e-01
-2.820174425330682633e-01 1.832250074299566767e-01 5.458233984411134943e-01
-2.942883460122490691e-01 1.808167278486134122e-01 5.249839971989106457e-01
-3.056288948430490038e-01 1.782351464796539942e-01 5.091768583122556757e-01
-3.146227956284087246e-01 1.761848492851343650e-01 4.984859096252345356e-01
-3.196856285982394019e-01 1.749366670065629070e-01 4.927594845049453887e-01
-3.213054166737568940e-01 1.744067098770607782e-01 4.910595467903190459e-01
-3.217374274829886138e-01 1.737722555909875788e-01 4.908776110224476463e-01
-3.221186177802466966e-01 1.731931639592662886e-01 4.905611328912059532e-01
-3.224280511538197280e-01 1.730095370228962592e-01 4.901742074343437561e-01
-3.226624419365730079e-01 1.728012037951032198e-01 4.898036739666544181e-01
-3.228166304085711147e-01 1.726138130687513428e-01 4.894443934961120179e-01
-3.229436731669023120e-01 1.723835939188541611e-01 4.891191444856577974e-01
-3.230504496318202245e-01 1.720876921921721814e-01 4.888608096848949813e-01
-3.231610049157315201e-01 1.716863263349136803e-01 4.887181112007621397e-01
-3.231837429243051285e-01 1.710669004564189799e-01 4.888503558429936335e-01
-3.225256055113064346e-01 1.690339174108598241e-01 4.892398238681939793e-01
-3.201595165222346773e-01 1.621437349574653963e-01 4.894219101272582750e-01
-3.154104514054046904e-01 1.490959024663829624e-01 4.897799754295588670e-01
-3.099846962058349642e-01 1.298355723892037905e-01 4.895109117593093306e-01
-3.068640618767547457e-01 1.046675920355754630e-01 4.876071551718124120e-01
-3.059609448709325608e-01 7.817977978542857420e-02 4.843424090255450953e-01
-3.065119640064761231e-01 5.612867830055112695e-02 4.815860787011895239e-01
-3.077778524254229375e-01 4.220271391102339148e-02 4.811989081238767785e-01
-3.086481596984935738e-01 3.819951645886537905e-02 4.820898264018401713e-01
-3.090145975785197896e-01 4.253389750260462565e-02 4.828534889788076989e-01
-3.090792121918639057e-01 4.745120509617582055e-02 4.825384022346741464e-01
-3.094427248237477390e-01 4.834507951141892024e-02 4.820631700922061169e-01
-3.097964086411839624e-01 4.776150113291090932e-02 4.825742465681508442e-01
-3.099781917882543092e-01 4.717032615568839821e-02 4.831204398322819227e-01
-3.102533075357341019e-01 4.674698655205646036e-02 4.834671945908481927e-01
-3.105717513499153815e-01 4.651597200922400616e-02 4.839650162882639384e-01
-3.108910477906137726e-01 4.624148121805213285e-02 4.844750068284664479e-01
-3.111884178372376075e-01 4.596727369212110642e-02 4.849568042144800639e-01
-3.114826643942588125e-01 4.575759231547223138e-02 4.854304622489424847e-01
-3.117486204933149208e-01 4.558413274465192289e-02 4.858604088585629088e-01
-3.119815621764246427e-01 4.545646939146005816e-02 4.862359689230143500e-01
-3.121754173262295540e-01 4.537012436309761226e-02 4.865477927677382963e-01
-3.123268650295378812e-01 4.532395181509790011e-02 4.867904974482820113e-01
-3.124376459001709239e-01 4.531188181287137268e-02 4.869674259802149185e-01
-3.125129961920727895e-01 4.532693368855832128e-02 4.870868632957928712e-01
-3.125609256322518514e-01 4.535874130249561986e-02 4.871628489170979348e-01


==> data/p_tracking_scen1_0.txt <==
3.936197064377537913e-01 0.000000000000000000e+00 7.752306695894642941e-01
3.936856599496077469e-01 1.108324180562727831e-09 7.752929827649304162e-01
3.944513816377837601e-01 3.660829646701101801e-06 7.760146026825089915e-01
3.956065620713195008e-01 5.153979753547626797e-05 7.771244599399685926e-01
3.959580310428189032e-01 1.885568380949610408e-04 7.778520925375078665e-01
3.954719874101461641e-01 4.517639881976530380e-04 7.782735746409639166e-01
3.944531000122747377e-01 8.859260730105077836e-04 7.784787046854593218e-01
3.928394272761827621e-01 1.519277624785709581e-03 7.785411222675565623e-01
3.905438556236628944e-01 2.375993982801236082e-03 7.785211036911119376e-01
3.875348796761050041e-01 3.476569846752106466e-03 7.784532797029360962e-01
3.837566378774808218e-01 4.838051186895680686e-03 7.783333073460882989e-01
3.791598956974378543e-01 6.473501627325583402e-03 7.781550543135388187e-01
3.737011668454402469e-01 8.391951191175472946e-03 7.779131358583037947e-01
3.673424483975918919e-01 1.059867135660619644e-02 7.776003150173869116e-01
3.600523249250325852e-01 1.309545466724871404e-02 7.772070561678818823e-01
3.518060915069488037e-01 1.588080396782182852e-02 7.767222547938416044e-01
3.425857086283515818e-01 1.895021772884161043e-02 7.761340881707753381e-01
3.323797566821176108e-01 2.229649911947555185e-02 7.754303113396850966e-01
3.211832743330744755e-01 2.591003399853791106e-02 7.745982455045511417e-01
3.089974925997642230e-01 2.977908986669678543e-02 7.736248833567861416e-01
2.958295264071736930e-01 3.389006946878703186e-02 7.724970293056891979e-01
2.816920225767133856e-01 3.822770402051373084e-02 7.712014301284115803e-01
2.666027907746590930e-01 4.277520672179549455e-02 7.697248781511685234e-01
2.505844442918311321e-01 4.751436696085152567e-02 7.680543133500383757e-01
2.336640683050761613e-01 5.242559805592627437e-02 7.661768894492310134e-01
2.158728857052710504e-01 5.748794072923651965e-02 7.640800400975875650e-01
1.972458375791053264e-01 6.267902369315278555e-02 7.617515940395974683e-01
1.778214902292712674e-01 6.797507418199799645e-02 7.591798511416093520e-01
1.576420084387180898e-01 7.335095351408925379e-02 7.563535917903333461e-01
1.367530186878940790e-01 7.878008701470302910e-02 7.532617741321299132e-01
1.152034849158451585e-01 8.423442299053710003e-02 7.498934696784407272e-01
9.304569751468559635e-02 8.968485501599288146e-02 7.462389229037200700e-01
7.033790304623707690e-02 9.510115036969080116e-02 7.422899652725630792e-01
4.714261710004538641e-02 1.004525398616679388e-01 7.380381685835135652e-01
2.352436183711471146e-02 1.057087691523013739e-01 7.334755869993564437e-01
-4.469389787379735024e-04 1.108395953200074363e-01 7.285961667239089223e-01
-2.469261434157706686e-02 1.158171699965610119e-01 7.233953804762606188e-01
-4.912264242925848401e-02 1.206164671412563727e-01 7.178703626345380728e-01
-7.362551325031513327e-02 1.252140749594726210e-01 7.120168127523314183e-01
-9.806423827229918122e-02 1.295931428386957740e-01 7.058326620185920719e-01
-1.222392573244570485e-01 1.337512052910116434e-01 6.993347519269205170e-01
-1.459170584861883280e-01 1.377344391567261184e-01 6.925078111188839314e-01
-1.686314540340909107e-01 1.415674079131430951e-01 6.853441141493157307e-01
-1.895327088340499899e-01 1.453206782370530803e-01 6.779658250560726129e-01
-2.078819412211715401e-01 1.493237907971955714e-01 6.704006164275887469e-01
-2.233989186770278523e-01 1.538605799730678736e-01 6.626042313547052531e-01
-2.370568528312838874e-01 1.588752258834032483e-01 6.541904496436197203e-01
-2.499468507189304689e-01 1.641642143406327470e-01 6.446315586762799699e-01
-2.623194947126732957e-01 1.693727700350403653e-01 6.336182147918409946e-01
-2.742717544770181259e-01 1.735991410068075114e-01 6.209327105250694867e-01
-2.857887529561746742e-01 1.760908631131615776e-01 6.064934329639116717e-01
-2.968137086949488856e-01 1.769606838624233902e-01 5.904051595634582927e-01
-3.078361371979913552e-01 1.768259580642020934e-01 5.728962153547718650e-01
-3.189891286678063764e-01 1.761460149717917756e-01 5.552386200225719604e-01
-3.294411020879652874e-01 1.751056968870746133e-01 5.398073110352749060e-01
-3.379112066395223435e-01 1.739823970404606457e-01 5.285068564353562204e-01
-3.431848369543708532e-01 1.734467875115209556e-01 5.221370516206313983e-01
-3.458056081605254684e-01 1.733860075739922513e-01 5.201963115242371760e-01
-3.474116090325917727e-01 1.730685158115486677e-01 5.204107327447835551e-01
-3.488924944142983708e-01 1.726888374333643283e-01 5.208394451032902772e-01
-3.502339010999582780e-01 1.725045758798672835e-01 5.212545236246186597e-01
-3.513717481643421903e-01 1.722859985084155832e-01 5.216253906208450086e-01
-3.523324837830844047e-01 1.720662508017242742e-01 5.219291923124551591e-01
-3.531412369464947965e-01 1.718165599481708272e-01 5.221763177182237037e-01
-3.538373241829081417e-01 1.715190115107005642e-01 5.223968516998946932e-01
-3.544764729165400530e-01 1.711710377719019016e-01 5.226121082584443966e-01
-3.551977912047302177e-01 1.708697424663759290e-01 5.227560205142195437e-01
-3.557011574213658767e-01 1.702056906488574328e-01 5.230241212902556613e-01
-3.548811713236733612e-01 1.671528871538118521e-01 5.239500073951613990e-01
-3.526363233558263421e-01 1.587309434675277520e-01 5.256980708887510900e-01
-3.485411126575028162e-01 1.448346445865927312e-01 5.279568765711636358e-01
-3.429796037370349548e-01 1.252633300869170907e-01 5.285938154301127456e-01
-3.382530330321674716e-01 9.903454097866948302e-02 5.256053779795740732e-01
-3.365323385737048478e-01 7.256096029810417403e-02 5.218227738721331610e-01
-3.388499178923451982e-01 5.303427192312533400e-02 5.213946629877879158e-01
-3.419920879767529009e-01 3.915511909023353804e-02 5.243632070660487754e-01
-3.444026584238780719e-01 2.485637846166852821e-02 5.289612520822806196e-01
-3.477477880702909974e-01 6.711579113906041352e-03 5.331752446262143508e-01
-3.515862474678893568e-01 -1.290270249092092397e-02 5.356913864112797796e-01
-3.548498152107986692e-01 -2.917473026093838490e-02 5.363442360768825301e-01
-3.569224114791569313e-01 -3.927134707894535531e-02 5.352773691339357542e-01
-3.572005412698950888e-01 -4.370967574027034147e-02 5.344038745988503036e-01
-3.563584563161711904e-01 -4.546366397772817064e-02 5.338351791047405426e-01
-3.550104512650562594e-01 -4.672727057403659040e-02 5.325770728620372596e-01
-3.530141768826892679e-01 -4.759706196913259663e-02 5.310607513246030642e-01
-3.505786127174741473e-01 -4.804556045945828496e-02 5.291444508603772023e-01
-3.478169710124683345e-01 -4.813913576329881261e-02 5.269282440709969206e-01
-3.449993926762461305e-01 -4.796201353953788438e-02 5.245796321018337816e-01
-3.424305124393727806e-01 -4.768596936069234571e-02 5.223531731153672197e-01
-3.403031434278613321e-01 -4.741235636665156600e-02 5.204407430352617769e-01
-3.386795841753104108e-01 -4.718319973885658214e-02 5.189383953686818041e-01
-3.375264317508140932e-01 -4.700144832561373165e-02 5.178483023145387110e-01
-3.367498665422253845e-01 -4.686093952168096655e-02 5.171052148769287315e-01
-3.362311199006948192e-01 -4.676620730459287584e-02 5.166028938283033778e-01
-3.358751125065033150e-01 -4.671108055061974629e-02 5.162537266178499618e-01


==> data/p_tracking_scen2_0.txt <==
3.936197064377537913e-01 0.000000000000000000e+00 7.752306695894642941e-01
3.936856599496077469e-01 1.108324180562727831e-09 7.752929827649304162e-01
3.944602204529729095e-01 1.190577496230081869e-08 7.760138542010214247e-01
3.957349524359368709e-01 9.753972407962196057e-09 7.771139723520317233e-01
3.964695917223113319e-01 2.144265915366699278e-08 7.778218274305033209e-01
3.967573229021595371e-01 5.378768238879131521e-08 7.782624622892188038e-01
3.969621295840840558e-01 1.068194251171207593e-07 7.785300743940395396e-01
3.970911853289239568e-01 2.067335469217465449e-07 7.786606192172936813e-01
3.971596201599562059e-01 3.019147929299700729e-07 7.787162707682354634e-01
3.971999796097494539e-01 3.627681834287211057e-07 7.787465697858981795e-01
3.972247532120701807e-01 3.931832247389604631e-07 7.787672502187148460e-01
3.972393119107632820e-01 4.054278693679237396e-07 7.787819719188485701e-01
3.972475515838701510e-01 4.103160179688431557e-07 7.787912787532890180e-01
3.972521434427243037e-01 4.134941203941983292e-07 7.787962346800265667e-01
3.972547115056416223e-01 4.162071454960626345e-07 7.787985565939836707e-01
3.972561890779736093e-01 4.181275574578579204e-07 7.787996748449507178e-01
3.972570684629830873e-01 4.191093005898239820e-07 7.788003513988236426e-01
3.972575956771869365e-01 4.194452223795695384e-07 7.788008393270106078e-01
3.972579041463746852e-01 4.195188976151824632e-07 7.788011782450591225e-01
3.972580784257858100e-01 4.195538426306603217e-07 7.788013814042415994e-01
3.972581751037780884e-01 4.196052708726523365e-07 7.788014854729072844e-01
3.972582295095336002e-01 4.196555931667212189e-07 7.788015345070237183e-01
3.972582612579774741e-01 4.196864791526710786e-07 7.788015599237672060e-01
3.972582802750324604e-01 4.196979899746009700e-07 7.788015764141613673e-01
3.972582916047519563e-01 4.196995674227585880e-07 7.788015881898056048e-01
3.972582981544355296e-01 4.196991514129501315e-07 7.788015959546977784e-01
3.972583018250654963e-01 4.196997369869580005e-07 7.788016003703026602e-01
3.972583038660720267e-01 4.197011061338260917e-07 7.788016025689042943e-01
3.972583050279148709e-01 4.197023431520823390e-07 7.788016036315552615e-01
3.972583057132354489e-01 4.197030410651138573e-07 7.788016042259053862e-01
3.972583061241149460e-01 4.197033106785402228e-07 7.788016046271190040e-01
3.972583063667803338e-01 4.197034057984089643e-07 7.788016049059441892e-01
3.972583065055181328e-01 4.197034850392703751e-07 7.788016050805822710e-01
3.972583065828910742e-01 4.197035822743608039e-07 7.788016051755866087e-01
3.972583066261596851e-01 4.197036756022059847e-07 7.788016052222962449e-01
3.972583066510890770e-01 4.197037457400000762e-07 7.788016052458791583e-01
3.972583066659145512e-01 4.197037897322833421e-07 7.788016052599829875e-01
3.972583066747773506e-01 4.197038176652971136e-07 7.788016052696449254e-01
3.972583066799549867e-01 4.197038371183853763e-07 7.788016052761336239e-01
3.972583066828905829e-01 4.197038506253159018e-07 7.788016052800058597e-01
3.972583066845259414e-01 4.197038609535850391e-07 7.788016052820444513e-01
3.972583066854458167e-01 4.197038687395627122e-07 7.788016052830386560e-01
3.972583066859832202e-01 4.197038752693202208e-07 7.788016052835593506e-01
3.972583066863094037e-01 4.197038799830416316e-07 7.788016052838906411e-01
3.972583066865015833e-01 4.197038834996124146e-07 7.788016052841173487e-01
3.972583066866086643e-01 4.197038859024195752e-07 7.788016052842728909e-01
3.972583066866731127e-01 4.197038866528814491e-07 7.788016052843627079e-01
3.972583066867064194e-01 4.197038876980692840e-07 7.788016052844062287e-01
3.972583066867229618e-01 4.197038891522037788e-07 7.788016052844386472e-01
3.972583066867380053e-01 4.197038896311670292e-07 7.788016052844541903e-01
3.972583066867463875e-01 4.197038901435203183e-07 7.788016052844600745e-01
3.972583066867498292e-01 4.197038909438309282e-07 7.788016052844664028e-01
3.972583066867502177e-01 4.197038902194254818e-07 7.788016052844665138e-01
3.972583066867484969e-01 4.197038885652370514e-07 7.788016052844587422e-01
3.972583066867482748e-01 4.197038873368249786e-07 7.788016052844463077e-01
3.972583066867502177e-01 4.197038882147551467e-07 7.788016052844486392e-01
3.972583066867536594e-01 4.197038893637053647e-07 7.788016052844553005e-01
3.972583066867503288e-01 4.197038893205761411e-07 7.788016052844607406e-01
3.972583066867463875e-01 4.197038897137552827e-07 7.788016052844703996e-01
3.972583066867488855e-01 4.197038906536298172e-07 7.788016052844785042e-01
3.972583066867482193e-01 4.197038911778102274e-07 7.788016052844795034e-01
3.972583066867457768e-01 4.197038910694433732e-07 7.788016052844731751e-01
3.972583066867507173e-01 4.197038905878034987e-07 7.788016052844591863e-01
3.972583066867528823e-01 4.197038902981233130e-07 7.788016052844564108e-01
3.972583066867541590e-01 4.197038906771053353e-07 7.788016052844607406e-01
3.972583066867586554e-01 4.197038908095541832e-07 7.788016052844576320e-01
3.972583066867594326e-01 4.197038913895066308e-07 7.788016052844661807e-01
3.972583066867578783e-01 4.197038917718911845e-07 7.788016052844688453e-01
3.972583066867565460e-01 4.197038914098117046e-07 7.788016052844712878e-01
3.972583066867548252e-01 4.197038912210419420e-07 7.788016052844826120e-01
3.972583066867518831e-01 4.197038914562740028e-07 7.788016052844866088e-01
3.972583066867507173e-01 4.197038908609834827e-07 7.788016052844853876e-01
3.972583066867493851e-01 4.197038891695815068e-07 7.788016052844676240e-01
3.972583066867432788e-01 4.197038884795334108e-07 7.788016052844558557e-01
3.972583066867407253e-01 4.197038888969055074e-07 7.788016052844718429e-01
3.972583066867418911e-01 4.197038895393300230e-07 7.788016052844856096e-01
3.972583066867412249e-01 4.197038911490771757e-07 7.788016052844916048e-01
3.972583066867440005e-01 4.197038919201515964e-07 7.788016052844920489e-01
3.972583066867456103e-01 4.197038907552813942e-07 7.788016052844813908e-01
3.972583066867446111e-01 4.197038900922544962e-07 7.788016052844791703e-01
3.972583066867486079e-01 4.197038901424191755e-07 7.788016052844842774e-01
3.972583066867516610e-01 4.197038901346391779e-07 7.788016052844775050e-01
3.972583066867502732e-01 4.197038901509657379e-07 7.788016052844695114e-01
3.972583066867440005e-01 4.197038899384553359e-07 7.788016052844668469e-01
3.972583066867414470e-01 4.197038903176381050e-07 7.788016052844736192e-01
3.972583066867477197e-01 4.197038913398239133e-07 7.788016052844786152e-01
3.972583066867505508e-01 4.197038911442948277e-07 7.788016052844694004e-01
3.972583066867494406e-01 4.197038904747457761e-07 7.788016052844644044e-01
3.972583066867518276e-01 4.197038899123785796e-07 7.788016052844651815e-01
3.972583066867536594e-01 4.197038897767533581e-07 7.788016052844695114e-01
3.972583066867510504e-01 4.197038903572428245e-07 7.788016052844743964e-01
3.972583066867480528e-01 4.197038908773032665e-07 7.788016052844791703e-01
3.972583066867468871e-01 4.197038918440304395e-07 7.788016052844862758e-01
3.972583066867483859e-01 4.197038923916618039e-07 7.788016052844921600e-01
3.972583066867509949e-01 4.197038922843173185e-07 7.788016052844929371e-01
3.972583066867527157e-01 4.197038924411395394e-07 7.788016052844953796e-01
3.972583066867558244e-01 4.197038924141471405e-07 7.788016052844901616e-01
3.973170367800415437e-01 -2.444930245128262393e-06 7.788630001037298856e-01
3.979973150815934169e-01 -3.807923469419781127e-05 7.795688985661067827e-01
3.990076831603907581e-01 -1.198078178455440546e-04 7.805925186804445470e-01
3.992962925790087270e-01 -2.285885796392100845e-04 7.810946869890083022e-01
3.989744581813705060e-01 -3.416414594918807464e-04 7.811882997006580620e-01
3.985333258804181766e-01 -4.200622300586600742e-04 7.809827740451746880e-01
3.980447324342200055e-01 -4.173108351777640246e-04 7.804732725389693648e-01
3.975522550756065976e-01 -2.814399923395792969e-04 7.796917835990473389e-01
3.972046843395911631e-01 4.040401908407448463e-05 7.786736178614480641e-01
3.971000928087953796e-01 5.983536579935229850e-04 7.774027620526794413e-01
3.973235600374585563e-01 1.437419532745765364e-03 7.758650932765378538e-01
3.979504139958744968e-01 2.596781819615811681e-03 7.740515702300923007e-01
3.990438970759028758e-01 4.109875430254554887e-03 7.719554388583845794e-01
4.006573327476619095e-01 6.004541832775091466e-03 7.695712130461286327e-01
4.028348108959836082e-01 8.303167918610456985e-03 7.668949850078918828e-01
4.056117223462085697e-01 1.102292299588484778e-02 7.639250518812432666e-01
4.090154093445898531e-01 1.417647791037251505e-02 7.606624085433416615e-01
4.130649219343702772e-01 1.777029666211091957e-02 7.571094289438347058e-01
4.177702156649669707e-01 2.180472525818179935e-02 7.532700527959468317e-01
4.231336267759987502e-01 2.627978239492727644e-02 7.491518596467160451e-01
4.291515062039374939e-01 3.119078954451730279e-02 7.447632351291466613e-01
4.358129446764062442e-01 3.652679074279550908e-02 7.401134557993278573e-01
4.430976727168182139e-01 4.227439775405668343e-02 7.352135047727967887e-01
4.509738818038547259e-01 4.841456083174471708e-02 7.300738671385090806e-01
4.593950944474900489e-01 5.492392522547251410e-02 7.247033739168323718e-01
4.682948978539975271e-01 6.177998813159522179e-02 7.191060831335317483e-01
4.775777670425214727e-01 6.896624452121757898e-02 7.132748750730849574e-01
4.871018435659268397e-01 7.652418151620525577e-02 7.071758563883003834e-01
4.966442932481161532e-01 8.475268738290540893e-02 7.007115785431075050e-01
5.059771502477062866e-01 9.247170107051351506e-02 6.939686650902703313e-01
5.145756964218434204e-01 1.005338454870894072e-01 6.866222463723390401e-01
5.220818649650645904e-01 1.100745955128085152e-01 6.782837267914020307e-01
5.290428611128875636e-01 1.195352834256026009e-01 6.691565496151421488e-01
5.363856095263552781e-01 1.286636720440103299e-01 6.594049498197787074e-01
5.446721653058844703e-01 1.370324178214291089e-01 6.493082116846089491e-01
5.537658763248574090e-01 1.439743247787598490e-01 6.391767888705935929e-01
5.632243209950917873e-01 1.495468397296627339e-01 6.292297522674676902e-01
5.719088651107584464e-01 1.540013877603813308e-01 6.193776125177657965e-01
5.792229764631423583e-01 1.584396096289330536e-01 6.112268554026029088e-01
5.855677400258681997e-01 1.646233227962215773e-01 6.052638982262376066e-01
5.902877874999876706e-01 1.726746561363990407e-01 6.007041698806098173e-01
5.926489880527588960e-01 1.803508192813805533e-01 5.980429725290138387e-01
5.926213476300993266e-01 1.846427890733495225e-01 5.967717053492949120e-01
5.918093104680686167e-01 1.836575123387559072e-01 5.979094752134305191e-01
5.921890712289131775e-01 1.779509846272559204e-01 6.014941338504304902e-01
5.925155584146132304e-01 1.731443994625009586e-01 6.049505558970832420e-01
5.912454365338757345e-01 1.711508464676342323e-01 6.079784516772405167e-01
5.876135881600861310e-01 1.681116168298907032e-01 6.122557175459280021e-01
5.809384844803012760e-01 1.627713707136020649e-01 6.201934061136467058e-01
5.699295595152926719e-01 1.573666924019436197e-01 6.336088114494692336e-01
5.557926773167108925e-01 1.518584102133303249e-01 6.496912041315909825e-01
5.430073583069594534e-01 1.424065099803187573e-01 6.635585519583536707e-01
5.335005504701778589e-01 1.299960221131119253e-01 6.734777160608662605e-01
5.271595407426964419e-01 1.167687275813706904e-01 6.798416443572308232e-01
5.232852315939318100e-01 1.035888565230095176e-01 6.841230440008858604e-01
5.215258080791710382e-01 9.194054025988546153e-02 6.878678090020540203e-01
5.214419367289810925e-01 8.162168300946470723e-02 6.916669098057747211e-01
5.221436063135072025e-01 7.193453044297518084e-02 6.956965114790649718e-01
5.231692532879712587e-01 6.241645196655208616e-02 7.000283329413475863e-01
5.240066972916627153e-01 5.293285434055618882e-02 7.046307503575461872e-01
5.241923652847253479e-01 4.298119861472265296e-02 7.095095471142882637e-01
5.237492652036476182e-01 3.220597859192829426e-02 7.147023872461406580e-01
5.232426176880521362e-01 2.064172239432079600e-02 7.202319898108406893e-01
5.233932468587667586e-01 8.185696318119710380e-03 7.260885263356294805e-01
5.247152825107779250e-01 -4.867359244212748903e-03 7.321995696602755510e-01
5.274562860447638002e-01 -1.801851850251727505e-02 7.384867871002898099e-01
5.314890725138856631e-01 -3.056496718600142104e-02 7.449298698567973220e-01
5.361229763210275667e-01 -4.190284046941523954e-02 7.517126914870568832e-01
5.403415481774799245e-01 -5.218170144433564861e-02 7.592977754128618084e-01
5.438445429136452569e-01 -6.264269698447499923e-02 7.680032768087720063e-01
5.476026229325715589e-01 -7.452609654169461972e-02 7.775231747509687708e-01
5.528961750045088275e-01 -8.797031129482148215e-02 7.871253184664060987e-01
5.604636556397756264e-01 -1.022365756256770758e-01 7.960815658019179120e-01
5.704508989585949097e-01 -1.162380525851757773e-01 8.038580337319192193e-01
5.825109614154465598e-01 -1.287618568207725966e-01 8.102628146378205720e-01
5.959822963773955262e-01 -1.387916428444412043e-01 8.155762967765688431e-01
6.101910390767352199e-01 -1.461578085176398756e-01 8.202166096803019668e-01
6.247412755276978702e-01 -1.519089761632266833e-01 8.241968171550519973e-01
6.393401241928913237e-01 -1.576597488723479601e-01 8.272972987675004664e-01
6.535414432293938924e-01 -1.645914259026953208e-01 8.293962416345694866e-01
6.667927561306234985e-01 -1.729574691445482093e-01 8.303643780324696522e-01
6.784830770076568651e-01 -1.822563897147740641e-01 8.301990741229643422e-01
6.880937416961266928e-01 -1.917655215579220085e-01 8.293337133123784843e-01
6.956628827497560730e-01 -2.009404232724960326e-01 8.284702451200076645e-01
7.021211133797137238e-01 -2.094974191276600395e-01 8.280846189621173803e-01
7.088084493719428725e-01 -2.173046195272214653e-01 8.282804282390033856e-01
7.165794941160108511e-01 -2.242521792001883618e-01 8.288733066689762952e-01
7.254870424559135555e-01 -2.302048175522155016e-01 8.294948834974942287e-01
7.351083928923947131e-01 -2.350521605132097624e-01 8.298299631727515946e-01
7.449364601725079194e-01 -2.387963600654653129e-01 8.297341752905699197e-01
7.545581465793639309e-01 -2.415773011928786795e-01 8.291722548269172544e-01
7.636724796422637018e-01 -2.436132119610377733e-01 8.281636166487671424e-01
7.720082870489296534e-01 -2.449677668871854397e-01 8.268892532646526794e-01
7.786390666169010766e-01 -2.442390746998392148e-01 8.266758428742229103e-01
7.814251905881577365e-01 -2.406447573048789979e-01 8.286422779569984076e-01
7.776498170643019181e-01 -2.368725770652580498e-01 8.325282469380907990e-01
7.708751148682594367e-01 -2.350128132184006458e-01 8.350433827902374873e-01
7.651880546448540654e-01 -2.341132872409418808e-01 8.353310488401375355e-01
7.592390571638458763e-01 -2.332438688495295787e-01 8.353852183784383767e-01
7.537131309939615331e-01 -2.326669266921990165e-01 8.355898658714162597e-01
7.500397461749438444e-01 -2.318572640978328603e-01 8.360029119854190949e-01
7.471405876296485227e-01 -2.307215624346524441e-01 8.365450734372270603e-01
7.438954154621362225e-01 -2.290545009170725788e-01 8.369979184319700227e-01
7.401105815236792562e-01 -2.267804277578577277e-01 8.371564016160488730e-01
7.358977974451713644e-01 -2.244686575937027140e-01 8.371976950590852562e-01
7.313431306526720910e-01 -2.222396978776260135e-01 8.370913651836349167e-01
7.264394802195004441e-01 -2.201691927438024221e-01 8.368024904602915370e-01
7.212146394733803811e-01 -2.183355375666059806e-01 8.363481485595972709e-01
7.156970840082458318e-01 -2.167985650165872857e-01 8.357741630327742977e-01
7.099199420394390891e-01 -2.156017860424885857e-01 8.352264336414403356e-01
7.038562434482507069e-01 -2.147784935774622317e-01 8.349143889555487030e-01
6.973903223846447119e-01 -2.143766562431598521e-01 8.350385190787196210e-01
6.903654804753589502e-01 -2.144253326919046687e-01 8.356556475124368166e-01
6.826580120680540986e-01 -2.149099932849638794e-01 8.366070583648932413e-01
6.742421059332773803e-01 -2.157910156635787502e-01 8.376028653532472390e-01
6.651835445236795596e-01 -2.170139237132763244e-01 8.383559372832953827e-01
6.556007257521565545e-01 -2.185153836831407181e-01 8.386478279953292203e-01
6.456377896451241938e-01 -2.202258730114008967e-01 8.383326233701667851e-01
6.354492283591509638e-01 -2.220715914029994797e-01 8.373254854076348508e-01
6.251890369999921759e-01 -2.239785848207117847e-01 8.355948945172904097e-01
6.149983480098302202e-01 -2.258772250497148582e-01 8.331563925361453737e-01
6.049908062343378745e-01 -2.277057413676767395e-01 8.300643417313759986e-01
5.952436589213365714e-01 -2.294145124831183935e-01 8.264026599023928110e-01
5.857936931907745670e-01 -2.309673727422508760e-01 8.222716953438446996e-01
5.766389905153449513e-01 -2.323383518371529566e-01 8.177703898465111809e-01
5.677509349965358387e-01 -2.335053602509119530e-01 8.129739766917261079e-01
5.590954505624924353e-01 -2.344437526276367256e-01 8.079135967426999132e-01
5.506600487998998261e-01 -2.351273398092197930e-01 8.025753177014935957e-01
5.424641244204215784e-01 -2.355270277673965629e-01 7.969106355268072983e-01
5.345515462881157420e-01 -2.356064464571103190e-01 7.908536050825286656e-01
5.269805915462935086e-01 -2.353291282314143862e-01 7.843430881985029579e-01
5.198128929475296367e-01 -2.346666892214374356e-01 7.773331299155881169e-01
5.131064067039520227e-01 -2.335993590605089931e-01 7.697951195103225341e-01
5.069120942829236087e-01 -2.321153624347608302e-01 7.617159222889040571e-01
5.012760666369969753e-01 -2.302139754227078838e-01 7.530972476968873508e-01
4.962388222600923604e-01 -2.278980309094812695e-01 7.439480845759179894e-01
4.918350689428955813e-01 -2.251756658180461002e-01 7.342844623452169373e-01
4.880979208693340121e-01 -2.220648300789626606e-01 7.241319221555257979e-01
4.850579503238309220e-01 -2.185881796442780134e-01 7.135205262380750479e-01
4.827465924000353681e-01 -2.147795225534710473e-01 7.024900125128229478e-01
4.812011076165556567e-01 -2.106890851529361619e-01 6.910943601043627593e-01
4.804522724401297240e-01 -2.063724409665068094e-01 6.793933292045193362e-01
4.805769732707206865e-01 -2.019195213937794442e-01 6.674780854900795868e-01
4.816759447964557572e-01 -1.974719709093034625e-01 6.554972327936029464e-01
4.837996470243036140e-01 -1.932988832594067230e-01 6.436195629237462246e-01
4.876068257039898879e-01 -1.899941645908089227e-01 6.324389386414873693e-01
4.933514539056360615e-01 -1.877706326924177549e-01 6.221438425611521827e-01
5.005786264218798909e-01 -1.862372599056968392e-01 6.123219448991908953e-01
5.089363220886211625e-01 -1.848992220152706201e-01 6.026366947290177079e-01
5.179598407953592831e-01 -1.833114416899835619e-01 5.928006047836963388e-01
5.274239841724359668e-01 -1.813063723346160783e-01 5.828995791047844044e-01
5.369910020491925895e-01 -1.787892054386035490e-01 5.731622849347172144e-01
5.462039153157198790e-01 -1.757107045664470790e-01 5.641010125981578138e-01
5.543947137635886202e-01 -1.720184143745152883e-01 5.565178992655281931e-01
5.609156302472474431e-01 -1.676971703942125025e-01 5.513016573861089231e-01
5.657431869506321931e-01 -1.629633988261306732e-01 5.486030805997236248e-01
5.694205280102838662e-01 -1.584722498057971607e-01 5.475632127419279849e-01
5.724774289163498953e-01 -1.547989811469003552e-01 5.474470005048756027e-01
5.752272313680052429e-01 -1.519856312493274575e-01 5.479650832633780055e-01
5.781269492522705944e-01 -1.497500227894283387e-01 5.491078401854220248e-01
5.818217903666464963e-01 -1.475207830066286863e-01 5.511367675666936083e-01
5.881836687427297594e-01 -1.432492848203825164e-01 5.552360765674397847e-01
5.994523578127105568e-01 -1.348081910892486301e-01 5.630284439083450554e-01
6.161869302460826203e-01 -1.213985696790903235e-01 5.720370365784989142e-01
6.385563970727464733e-01 -1.044549669484271248e-01 5.778895593003215980e-01
6.656402022420604414e-01 -8.738178367254377521e-02 5.792289915675639111e-01
6.948785224889063583e-01 -7.370456837610259160e-02 5.763543419214864905e-01
7.244251835295595354e-01 -6.346975411610372708e-02 5.710508505277535063e-01
7.524937891637695220e-01 -5.533646093086022621e-02 5.653819474679842028e-01
7.771642092689707848e-01 -5.140117658968582082e-02 5.602218482680300093e-01
7.984729112868269585e-01 -5.787982921529707947e-02 5.468282985752668246e-01
8.153628922010028868e-01 -8.081783632196509748e-02 5.158240128095232802e-01
8.244807479741770306e-01 -1.094882971353211831e-01 4.680561174527780866e-01
8.249714949870489145e-01 -1.227805837514734377e-01 4.097508636327735765e-01
8.218536355776262514e-01 -1.188513258910380843e-01 3.597785091257664769e-01
8.208288988715941592e-01 -1.093801974693112689e-01 3.325765582073270110e-01
8.213362851128802600e-01 -1.033729666656902912e-01 3.225512486670111256e-01
8.225500626776187652e-01 -1.010993348575583428e-01 3.207683382152037854e-01
8.234011193131965944e-01 -9.902270251626560382e-02 3.200464854280437033e-01
8.241927163446765014e-01 -9.700329431115484180e-02 3.182194190808483869e-01
8.264628843307066930e-01 -9.623091291590807339e-02 3.169983213953170287e-01
8.301087197918828320e-01 -9.647953253980856569e-02 3.156748792722818830e-01
8.341287882457188996e-01 -9.662244681411222280e-02 3.146604223234029662e-01
8.376239202897943770e-01 -9.723315126784830287e-02 3.139574247184204747e-01
8.402340833810073573e-01 -9.789590123924223064e-02 3.135241791992652294e-01
8.419726181331762538e-01 -9.841998508873349427e-02 3.133030483251170173e-01
8.432375906065625593e-01 -9.884617977235733710e-02 3.132177735206566060e-01
8.443789285686551516e-01 -9.917098477199368101e-02 3.132105430327050133e-01
8.453555436760914477e-01 -9.941845269638649452e-02 3.132651155620409522e-01
8.460723283515571014e-01 -9.959397898009568484e-02 3.133397573365166444e-01
8.465214995177963164e-01 -9.970300767859062441e-02 3.134141283146668622e-01
8.467574042001962953e-01 -9.975581818216268382e-02 3.134714497657742349e-01
8.468369657330542255e-01 -9.976686709622037408e-02 3.135112281946498269e-01
8.468283358863962773e-01 -9.975557629862333298e-02 3.135346774353714450e-01
8.468047070261593978e-01 -9.974221500251460870e-02 3.135447550632177727e-01


==> data/p_traj_open_box_0.txt <==
3.935379964770840400e-01 1.833618935898218089e-05 7.752157930850894774e-01
3.924174570040788734e-01 2.768982363407289740e-04 7.750143782010565641e-01
3.886846149013300500e-01 1.213392301893591492e-03 7.743716863826267671e-01
3.812424353073435301e-01 3.225442879202938557e-03 7.731474823758671677e-01
3.695574973925064843e-01 6.518762358221481118e-03 7.712739619610761155e-01
3.535765016513248704e-01 1.104727252005710016e-02 7.686943491519602212e-01
3.336285681992953722e-01 1.655857677397567368e-02 7.653407223948804905e-01
3.103175776755479620e-01 2.269419720640203364e-02 7.611491023608921713e-01
2.844012146577080125e-01 2.905938270127061268e-02 7.560990137121909038e-01
2.566662699149896421e-01 3.527898218795225832e-02 7.502396527369857848e-01
2.278323789137829125e-01 4.105536174207784217e-02 7.436790411899388831e-01
1.984886138602593442e-01 4.622343095689554482e-02 7.365650900450705363e-01
1.690349504868202124e-01 5.073846972077520473e-02 7.290687221004099605e-01
1.396748288010745687e-01 5.462735013535495454e-02 7.213259238046229038e-01
1.104281082558713906e-01 5.789886337048218146e-02 7.136826279180888966e-01
8.065157834185178454e-02 5.979748348195898511e-02 7.092509049382090813e-01
4.935668015371541539e-02 5.890281735382361938e-02 7.094908883762832685e-01
1.661053618682849578e-02 5.425102306938478502e-02 7.120025497647510804e-01
-1.662138793167396503e-02 4.575192554871684164e-02 7.148213559366626280e-01
-4.932907169566847633e-02 3.392670760261149582e-02 7.166486781406476991e-01
-8.082545353018777412e-02 1.968425964277998111e-02 7.168921098758244126e-01
-1.108387253012170642e-01 4.092020177502334044e-03 7.155178536573107984e-01
-1.394296055778297405e-01 -1.177917225968156539e-02 7.128406221245828789e-01
-1.668759577840459585e-01 -2.696736520792389347e-02 7.093491419027478928e-01
-1.935792601272665059e-01 -4.071565650238767597e-02 7.055478432586743676e-01
-2.199759990109179941e-01 -5.252258277911461826e-02 7.017518898374947023e-01
-2.464334522898525837e-01 -6.217586921423530477e-02 6.978662332613946306e-01
-2.731721964692404581e-01 -6.972670000933260670e-02 6.934641856201638754e-01
-3.002413537036898727e-01 -7.539489624540215984e-02 6.882009528198805848e-01
-3.275665080612809588e-01 -7.947990019077799673e-02 6.820299073182425342e-01
-3.550378970780820875e-01 -8.233600654620377990e-02 6.750798942620565013e-01
-3.825703757253728909e-01 -8.436958196071217553e-02 6.675009021561888467e-01
-4.101241406221917685e-01 -8.595938242170392263e-02 6.593602949855300599e-01
-4.376751876850382694e-01 -8.730533899350659266e-02 6.505784051339124074e-01
-4.651675291511517818e-01 -8.841775829734266345e-02 6.409237921200260368e-01
-4.924816024107195322e-01 -8.929820623652867662e-02 6.300550755171930861e-01
-5.193816806521834861e-01 -9.002676000880138751e-02 6.176043416876186853e-01
-5.454695294636090486e-01 -9.071780608448151706e-02 6.032980450910042647e-01
-5.702095334916671421e-01 -9.147189261585972342e-02 5.870683607712248175e-01
-5.930205979502355396e-01 -9.234580487392907155e-02 5.691298394782038361e-01
-6.133942348204999284e-01 -9.333617178342462628e-02 5.500021919270896564e-01
-6.310070756213700394e-01 -9.438825318442362056e-02 5.304726441173310825e-01
-6.457897134419761098e-01 -9.540104242446301175e-02 5.114443552655888459e-01
-6.579164493825582216e-01 -9.589398197309073613e-02 4.937318371836637576e-01
-6.676616629245475387e-01 -9.500262033756823321e-02 4.780035264778923487e-01
-6.753167801250288260e-01 -9.245441332672155177e-02 4.644675691652353500e-01
-6.811937404555190589e-01 -8.895506576802125753e-02 4.526681829589985773e-01
-6.855724546625889815e-01 -8.543239037005873060e-02 4.419667318146490720e-01
-6.886619473847216399e-01 -8.226674936785854930e-02 4.320462799958200151e-01
-6.906196330134062311e-01 -7.930828154811242481e-02 4.228929943438993200e-01
-6.915845770681122717e-01 -7.635238997440468856e-02 4.145084253623553261e-01
-6.916836883868784369e-01 -7.330794074567570373e-02 4.068277918127385373e-01
-6.910308445765631635e-01 -7.018397157647016105e-02 3.997411279389114780e-01
-6.897200922530970502e-01 -6.715662219990153892e-02 3.930512073672017825e-01
-6.878339521458899375e-01 -6.439972133647475783e-02 3.866224821815835710e-01
-6.854658762770253766e-01 -6.189003032461892762e-02 3.804994161546534914e-01
-6.827256431843740092e-01 -5.950973916186902413e-02 3.747771298489062097e-01
-6.797359724145495274e-01 -5.712658489772937109e-02 3.695225345550123830e-01
-6.766252370626367751e-01 -5.463149079312512590e-02 3.647509809571909400e-01
-6.735192665824702996e-01 -5.195309370230233315e-02 3.604328810455522669e-01
-6.705337031077114318e-01 -4.905979056306053465e-02 3.565121844572520793e-01
-6.677673097735501440e-01 -4.595436713386458205e-02 3.529252092124400830e-01
-6.652965559208611213e-01 -4.266607809295075437e-02 3.496139172683251917e-01
-6.631719404483660263e-01 -3.924271443185084474e-02 3.465323158395934300e-01
-6.614164007944861590e-01 -3.574347472640709844e-02 3.436472350184809343e-01
-6.600260095810568384e-01 -3.223291667184569054e-02 3.409356687618610438e-01
-6.589728722396399618e-01 -2.877583578689191235e-02 3.383809547895616499e-01
-6.582098279377378569e-01 -2.543284011439861381e-02 3.359692204807752103e-01
-6.576763806706255044e-01 -2.225687274001753035e-02 3.336868202285239171e-01
-6.573051991020518736e-01 -1.929081315149183684e-02 3.315191297710583518e-01
-6.570285696905071582e-01 -1.656613081137814358e-02 3.294506966712099083e-01
-6.567842076675498575e-01 -1.410247813366100056e-02 3.274663341563260333e-01
-6.565199447743667038e-01 -1.190812299233351412e-02 3.255525634230878596e-01
-6.561968958608997982e-01 -9.981004257678283142e-03 3.236985396727690700e-01
-6.557911344810058996e-01 -8.310507051112248078e-03 3.218973805840480429e-01
-6.552938011284009656e-01 -6.879590407581237521e-03 3.201472893780283879e-01
-6.547096107363881146e-01 -5.666890126618251422e-03 3.184510938711226924e-01
-6.540542121751276028e-01 -4.648612477537394927e-03 3.168148522388767319e-01
-6.533513516709121838e-01 -3.800313391330190083e-03 3.152494508782369143e-01
-6.526290082111999569e-01 -3.098200021305730356e-03 3.137664426862760703e-01
-6.519153979080639649e-01 -2.519864153673834206e-03 3.123721019841112501e-01
-6.512365966719275701e-01 -2.044985795851883559e-03 3.110692589962105181e-01
-6.506147715568925127e-01 -1.655764618381683206e-03 3.098589075339440724e-01


==> data/p_traj_reach.txt <==
9.287185834693695611e-05 -3.934892832159163079e-01 7.754203999530957514e-01
1.308304866307021712e-03 -3.917548287076793034e-01 7.778993640595351922e-01
4.723847214904414345e-03 -3.865746145036495496e-01 7.848233471622277913e-01
1.011031069510209476e-02 -3.775005191671947369e-01 7.956033110089429927e-01
1.654301517335693417e-02 -3.649068590703797299e-01 8.082555485050817445e-01
2.291307315766500166e-02 -3.495160350116315873e-01 8.205993852730244509e-01
2.817167526288645932e-02 -3.321053982839951568e-01 8.308778135330475711e-01
3.115070355279946079e-02 -3.134044639220376904e-01 8.379816880685397873e-01
3.113723112810554486e-02 -2.940291230192907945e-01 8.411993513011659651e-01
2.845294894923613982e-02 -2.744731050224433755e-01 8.402583148211156816e-01
2.397615167637809699e-02 -2.553107435935004221e-01 8.347603823331997130e-01
1.906463683627980521e-02 -2.371753144784807532e-01 8.239767332495240293e-01
1.472126979394749666e-02 -2.207820613924794673e-01 8.070388113731620239e-01
1.073709172008806625e-02 -2.064675485919345299e-01 7.832438808275679065e-01
5.877703772083845389e-03 -1.934532567523097879e-01 7.531634436787816300e-01
-1.656461095063021388e-03 -1.803373549625693351e-01 7.188711251606672015e-01
-1.336633184754664090e-02 -1.662947258552956165e-01 6.836010608055369531e-01
-2.969763688004153218e-02 -1.516705941836954952e-01 6.511405189450703013e-01
-4.999959136575788526e-02 -1.374894267103916878e-01 6.249679563591985509e-01
-7.295583736708244338e-02 -1.246275755701635596e-01 6.072888542617846941e-01
-9.746743414734231059e-02 -1.136958592423948367e-01 5.983892927233424031e-01
-1.230951751355562063e-01 -1.051654703238811966e-01 5.963947821113475545e-01
-1.495469942841466671e-01 -9.938489335432862393e-02 5.982162195913522940e-01
-1.762477537264679206e-01 -9.660503405129047816e-02 6.011849963358671944e-01
-2.023731759521013862e-01 -9.663533750882842555e-02 6.037364015053168220e-01
-2.270956847689298286e-01 -9.885514534365739958e-02 6.052994156569624362e-01
-2.498988309527064300e-01 -1.025377064712096886e-01 6.059704348381772521e-01
-2.709823462063450372e-01 -1.069877920252971792e-01 6.060789556836339020e-01
-2.913965816819620303e-01 -1.118301711328566483e-01 6.056884059869757087e-01
-3.125184871132261621e-01 -1.173882628800397981e-01 6.042851795856630792e-01
-3.350671571955859962e-01 -1.247466765265878713e-01 6.010002730577801433e-01
-3.583858442239979403e-01 -1.353405058551503393e-01 5.952145142865330474e-01
-3.805588554391185485e-01 -1.499897144842736174e-01 5.871934097221498394e-01
-3.996809845659854421e-01 -1.676588623596303729e-01 5.782884786736167682e-01
-4.151150105127801027e-01 -1.857091517708817086e-01 5.702685657768040706e-01
-4.272637253927775158e-01 -2.021104352900095769e-01 5.642629787905449890e-01
-4.365595885091809736e-01 -2.169887497994233971e-01 5.603140436551629078e-01
-4.431305925980340010e-01 -2.318242834843876887e-01 5.578284121567332887e-01
-4.471835613192757797e-01 -2.477843592799725825e-01 5.562189049675800856e-01
-4.492338530429998977e-01 -2.650974377751120215e-01 5.551434257444999298e-01
-4.499657795292071327e-01 -2.834230163974817973e-01 5.544327803681582401e-01
-4.499971393557572474e-01 -3.023614842447411855e-01 5.539750165125393311e-01
-4.497297463412520679e-01 -3.216597249008494863e-01 5.536732609158858676e-01
-4.493245715359354686e-01 -3.411816711371100652e-01 5.534622095144502429e-01
-4.478311542897644437e-01 -3.609884508959066984e-01 5.536895974567664913e-01
-4.368791323381203684e-01 -3.821335203647442391e-01 5.575161790856755228e-01
-4.143988458576294276e-01 -4.042543520490967657e-01 5.649547863169724904e-01
-3.902053988710368349e-01 -4.258063389500335028e-01 5.718344772553894950e-01
-3.706829265119029881e-01 -4.461852899419944674e-01 5.769842513825966801e-01
-3.585235186269478680e-01 -4.652194272174056122e-01 5.810461954164103382e-01
-3.539721024863622389e-01 -4.828563556007236524e-01 5.848407180594735744e-01
-3.558190814716585271e-01 -4.990941039276205471e-01 5.886847370286164560e-01
-3.621061759690272219e-01 -5.139513675833046191e-01 5.924328510263048297e-01
-3.706360747668741018e-01 -5.274601490598039844e-01 5.957548233610397981e-01
-3.794165671574628029e-01 -5.396816357121936303e-01 5.983739938530716618e-01
-3.869443705142849854e-01 -5.506901376474138132e-01 6.001670360550217520e-01
-3.923809668068052869e-01 -5.605410315600517501e-01 6.011595910148258559e-01
-3.956384045267778427e-01 -5.692379740125558252e-01 6.014856307415261671e-01
-3.972640385479208058e-01 -5.767323332639253675e-01 6.013539918928891836e-01
-3.980513649397895981e-01 -5.829783834057111758e-01 6.010086316654351668e-01
-3.985884684506443287e-01 -5.880087295304547990e-01 6.006577960991470455e-01
-3.990802942554132482e-01 -5.919462580764266457e-01 6.004079640660904271e-01


==> data/p_traj_replan.txt <==
3.936549362852596046e-01 5.855685358264751646e-05 7.751787770798338473e-01
3.941385152068906939e-01 8.602074657580651307e-04 7.744842411317302000e-01
3.957566056633768370e-01 3.512836091139360031e-03 7.723474936878588215e-01
3.990146128414662763e-01 8.734567079659171993e-03 7.683875916526308192e-01
4.041840360510247088e-01 1.683000431129267824e-02 7.624443259308106846e-01
4.111974076660645516e-01 2.786887424913300076e-02 7.544944998323125374e-01
4.196195400007195486e-01 4.179440689309114193e-02 7.446171747880117042e-01
4.288350615051282899e-01 5.842074606017747668e-02 7.329751611455974647e-01
4.381931329568723998e-01 7.746767090103132136e-02 7.197946448938811193e-01
4.471449293605957442e-01 9.857951251879185084e-02 7.053123404918263395e-01
4.553879560586233666e-01 1.213368067021722008e-01 6.897433861477363370e-01
4.628627243029997951e-01 1.453306836822986225e-01 6.732931738464649207e-01
4.697014765028783567e-01 1.701971937914299182e-01 6.561718787543073805e-01
4.762082457698392224e-01 1.955669526133110847e-01 6.386221563166585291e-01
4.828859890993515980e-01 2.209445515008168770e-01 6.209687274415884861e-01
4.904888188229632462e-01 2.455725064039488148e-01 6.036868432045418009e-01
5.000358603845862504e-01 2.683670749707227632e-01 5.874296571248828203e-01
5.127012539666387925e-01 2.879893350915287420e-01 5.729451841473236495e-01
5.295268798806088695e-01 3.030405474670991306e-01 5.608674224329285307e-01
5.509597963119963193e-01 3.123913844628222747e-01 5.514672495549062248e-01
5.763291738199772807e-01 3.157107050812341109e-01 5.445422441778673406e-01
6.310239692678905055e-01 3.087153421225276029e-01 5.359766371513088323e-01
6.561096879518760749e-01 3.021658836713211893e-01 5.333847116272761868e-01
6.765676658725058301e-01 2.960616266175794542e-01 5.318568272008752373e-01
6.902832570590008432e-01 2.915864374365840228e-01 5.317898719876466007e-01
6.970280391309799928e-01 2.887005093780487530e-01 5.332595158309654249e-01
6.976586092159463570e-01 2.867048401682997238e-01 5.359963697356505685e-01
6.934498993281383861e-01 2.847546338263560739e-01 5.395746766698678032e-01
6.857186627039665305e-01 2.821916658688545798e-01 5.437282922829613785e-01
6.753986968129980228e-01 2.791396599549208490e-01 5.494365587717654487e-01
6.634312556072822220e-01 2.752110849289214345e-01 5.565066053636812393e-01
6.508994613991296863e-01 2.693636533887940887e-01 5.631716709772310869e-01
6.384960190422838133e-01 2.612855266491232453e-01 5.687829208783197199e-01
6.266532546009988547e-01 2.510468866795618759e-01 5.734963613729219256e-01
6.156224823277369751e-01 2.388706765687843292e-01 5.779634033836810181e-01
6.054980629797069858e-01 2.250055628537719621e-01 5.830665982553675519e-01
5.962525402327488733e-01 2.096524069153914704e-01 5.896151135237300833e-01
5.877660189604224650e-01 1.929901865922359627e-01 5.981423664600206136e-01
5.798637450164937368e-01 1.752353867120818032e-01 6.088486665433771039e-01
5.723825457931412952e-01 1.566732625300175097e-01 6.216683187497319407e-01
5.652274075356776839e-01 1.374808056437001047e-01 6.363362954577191921e-01
5.583681287069273136e-01 1.177262928286552379e-01 6.524333749767259327e-01
5.518664964480269886e-01 9.750307022195274509e-02 6.693900799409915336e-01
5.459260330496999991e-01 7.683889409592437048e-02 6.864785908601929165e-01
5.408586993489539196e-01 5.562959648649681843e-02 7.029408785637047963e-01
5.370016985082929351e-01 3.367745741757752209e-02 7.181171103882127982e-01
5.346429105502850110e-01 1.080954425238658811e-02 7.315118437112267946e-01
5.339630266721698826e-01 -1.298654668882007202e-02 7.428381945151003585e-01
5.350255725639583293e-01 -3.747698307203911616e-02 7.520413959008431792e-01
5.378156262585999103e-01 -6.218775449685831624e-02 7.592729855434972031e-01
5.422936927947912267e-01 -8.650330716516391183e-02 7.648096378543027818e-01
5.484109328955887319e-01 -1.098160749406162373e-01 7.689709364732608687e-01
5.560646036857211927e-01 -1.316508669972161205e-01 7.720766107346557217e-01
5.650763584772446890e-01 -1.516862199299474079e-01 7.744239189699353432e-01
5.752674453990739289e-01 -1.696963668988164531e-01 7.762438015817336723e-01
5.865454833481169583e-01 -1.855213514447422440e-01 7.776754056419749039e-01
5.988367684147076764e-01 -1.991319047359869365e-01 7.788349933533134095e-01
6.119930416517431748e-01 -2.106664880893959479e-01 7.798583571535161463e-01
6.258169669516167044e-01 -2.203700045317986411e-01 7.808564651426026515e-01
6.400985654893835974e-01 -2.285308770476185969e-01 7.818862248372697721e-01
6.546340269630654962e-01 -2.354397734351270921e-01 7.829424848749040322e-01
6.692330037844648194e-01 -2.413602518809350173e-01 7.839687239214819803e-01
6.837193935161544056e-01 -2.465021646361775509e-01 7.848834466235478091e-01
6.978004527885176556e-01 -2.513056960030282116e-01 7.857135589978780921e-01
7.098747852936824199e-01 -2.593143817034253562e-01 7.874529484757681885e-01
7.180358096779415611e-01 -2.742440418001426128e-01 7.912160471865896660e-01
7.218438930849979673e-01 -2.953921428108439162e-01 7.968189697396991233e-01
7.217476206885650170e-01 -3.198020746543703829e-01 8.033889156168866341e-01
7.185870513900909362e-01 -3.440833001214118059e-01 8.100853101358916897e-01
7.132546044092847870e-01 -3.653769119146584310e-01 8.163743813598834942e-01
7.065014490798284807e-01 -3.816659749826957215e-01 8.219730347640092916e-01
6.987268447354273437e-01 -3.921607149425107575e-01 8.265555855383395212e-01
6.898410142086849328e-01 -3.972617495513443009e-01 8.299351406551981336e-01
6.788879285656407303e-01 -3.986552513771045025e-01 8.325567268576000712e-01
6.647973270950850999e-01 -3.975181858570201454e-01 8.348654475051886514e-01
6.473289551107204165e-01 -3.932034875602081758e-01 8.368484120463737241e-01
6.267078493715195764e-01 -3.846097417342861924e-01 8.383345264936690189e-01
6.034061081954266159e-01 -3.708208008745861872e-01 8.390710577636870671e-01
5.781394420057128780e-01 -3.514151644932718144e-01 8.386301252527912364e-01
5.519660425805489323e-01 -3.266733865403214088e-01 8.361922432088449986e-01
5.263262101238096458e-01 -2.977089234155794184e-01 8.304705503047082882e-01
5.029503888347655050e-01 -2.664526485056381566e-01 8.199018897470170542e-01
4.835427577036514046e-01 -2.353910824815525771e-01 8.030015183863790096e-01
4.692499200344030785e-01 -2.071800804334387180e-01 7.786272922614052572e-01
4.602925468705533207e-01 -1.839067122932591114e-01 7.463181441949213735e-01
4.558789442739810682e-01 -1.661685529060101529e-01 7.072303453465936807e-01
4.545504982389626525e-01 -1.532456486964214604e-01 6.645065316924896326e-01
4.550953418852865529e-01 -1.440481401484478285e-01 6.218920644417905708e-01
4.569919373570175969e-01 -1.377388546421842441e-01 5.820634793742801572e-01
4.601170923283909309e-01 -1.339015286807274940e-01 5.460807016498937516e-01
4.644344586139711462e-01 -1.322347759821473068e-01 5.136731697919524331e-01
4.698004864270146630e-01 -1.322162205290696724e-01 4.837970847885401104e-01
4.759266907714287953e-01 -1.330821163238272431e-01 4.552062191690988691e-01
4.825076418054031757e-01 -1.339873194857062744e-01 4.269239502080905413e-01
4.894289224679060912e-01 -1.342194381890528532e-01 3.985598947231012712e-01
4.969390562241254861e-01 -1.333783483970924222e-01 3.704147795813068078e-01
5.057047389220321598e-01 -1.314633143426508499e-01 3.433891853850684628e-01
5.167105820104991309e-01 -1.288448182870175207e-01 3.187363156392513108e-01
5.309786197441153099e-01 -1.260857232570868069e-01 2.977306505728009034e-01
5.491397080692760335e-01 -1.236747361540915524e-01 2.813575141679323655e-01
5.709687882193446029e-01 -1.218218025348157540e-01 2.700798228486561703e-01
5.954142390085919168e-01 -1.204447593313729137e-01 2.642926970459887892e-01
6.206956152834031126e-01 -1.193950295943859152e-01 2.634621882781046365e-01
6.447707061456382505e-01 -1.186329920909198199e-01 2.655046929242865783e-01
6.662909396201672774e-01 -1.181934017227488365e-01 2.684088683254267638e-01
6.847964218559985383e-01 -1.181109350314459294e-01 2.710045622622007100e-01
7.004337427434701446e-01 -1.183868758788415576e-01 2.728676371975166104e-01
7.136486905378134349e-01 -1.189912201672595482e-01 2.740559552027235224e-01
7.249581026362050817e-01 -1.198809366085779593e-01 2.748376937603719261e-01
7.348155876258299912e-01 -1.210157703442438781e-01 2.754953407465178250e-01
7.435555144468628530e-01 -1.223648630082249111e-01 2.762296203365758318e-01
7.513891525498888058e-01 -1.239068489339748003e-01 2.771404208963266225e-01
7.584276176063087238e-01 -1.256277603039012702e-01 2.782375593758080745e-01
7.647165376575622009e-01 -1.275167674984430399e-01 2.794759960795869524e-01
7.702698889324385290e-01 -1.295615523329795571e-01 2.807978689368478831e-01
7.750942227851291833e-01 -1.317453153074882866e-01 2.821515757316388484e-01
7.792040242118426496e-01 -1.340447866024565005e-01 2.835017693556111107e-01
7.826288551355763401e-01 -1.364300798555151961e-01 2.848299054190371882e-01
7.854145670320498152e-01 -1.388662521074038869e-01 2.861299330222003556e-01
7.876208603690462162e-01 -1.413161217577169615e-01 2.874026889968028797e-01
7.893170272725391623e-01 -1.437436852931203712e-01 2.886509606138967232e-01
7.905772206436708638e-01 -1.461173549632059920e-01 2.898762277511014451e-01
7.914761080582247699e-01 -1.484123666507936035e-01 2.910773352825325455e-01
7.920853275298406215e-01 -1.506120769402047865e-01 2.922505887579172068e-01
7.924708078128551714e-01 -1.527084117236547356e-01 2.933909812481649837e-01
7.926906445867751838e-01 -1.547026623571199910e-01 2.944952321037799248e-01
7.927942228252251589e-01 -1.566048143942136983e-01 2.955647720934371225e-01
7.928228169117979007e-01 -1.584298794878557515e-01 2.966057148604174243e-01
7.928104540548590595e-01 -1.601942125684219231e-01 2.976267985140711447e-01
7.927845427366513320e-01 -1.619133827979631901e-01 2.986373871149519132e-01
7.927664500597999542e-01 -1.636010693198147181e-01 2.996459842562080311e-01
7.927721282027813121e-01 -1.652685663738640010e-01 3.006592286964998584e-01
7.928128380791750196e-01 -1.669246644174929295e-01 3.016819499162410323e-01
7.928959195381088954e-01 -1.685758387605554298e-01 3.027179754691785574e-01
7.930255302016537833e-01 -1.702266079426201228e-01 3.037710967847900845e-01
7.932033965236280348e-01 -1.718797571921085732e-01 3.048461229143627493e-01
7.934294098063459089e-01 -1.735358806486009819e-01 3.059477195857642218e-01
7.937021305137180738e-01 -1.751934216834974412e-01 3.070799246760559376e-01
7.940192237332466263e-01 -1.768489731465117676e-01 3.082464754157646092e-01
7.943776868398931823e-01 -1.784971973022441705e-01 3.094493882566029530e-01
7.947740970132493032e-01 -1.801310214999568560e-01 3.106885747438928314e-01
7.952047689104528860e-01 -1.817418471651206513e-01 3.119612061005536674e-01
7.956658470773407821e-01 -1.833197653242695235e-01 3.132609505853836129e-01
7.961534997824194493e-01 -1.848537130578397081e-01 3.145782572611519612e-01
7.966641062401478290e-01 -1.863315512577226052e-01 3.159009497640455910e-01
7.971944134335466892e-01 -1.877401715079030087e-01 3.172149674379144413e-01
7.977416638938065185e-01 -1.890656523216072138e-01 3.185052605683922344e-01
7.983036863902541747e-01 -1.902934738476644294e-01 3.197568269491795068e-01
7.988789421922801726e-01 -1.914087709760360911e-01 3.209557564645884042e-01
7.994665199485840867e-01 -1.923965489827313968e-01 3.220900904263989117e-01
8.000660729123076909e-01 -1.932418014013913554e-01 3.231502830969523732e-01
8.006777079386731000e-01 -1.939295471479300925e-01 3.241291804085199013e-01
8.013018415645005721e-01 -1.944447871567845931e-01 3.250215023204681142e-01
8.019390634368805948e-01 -1.947725148117362415e-01 3.258230921096408883e-01
8.025900376016663618e-01 -1.948978113936152279e-01 3.265302021245992670e-01
8.032554448622127863e-01 -1.948059473563067412e-01 3.271388925117487689e-01
8.039359724023604770e-01 -1.944827049839659150e-01 3.276447617761961695e-01
8.046323354910605019e-01 -1.939149216380622320e-01 3.280430112937984255e-01
8.053453033348714207e-01 -1.930906882523333312e-01 3.283284957210707011e-01
8.060757271245599931e-01 -1.919993735788458333e-01 3.284958484076043739e-01
8.068245560260676186e-01 -1.906323900434956364e-01 3.285398778818935384e-01
8.075928594885966039e-01 -1.889837484277280266e-01 3.284560851937680104e-01
8.083818473443348251e-01 -1.870502413439497080e-01 3.282410824927239901e-01
8.091928493771591846e-01 -1.848320324613210719e-01 3.278928923982749044e-01
8.100272793401908089e-01 -1.823332188100136309e-01 3.274111670334076685e-01
8.108865881077245152e-01 -1.795622492622415689e-01 3.267973233765445462e-01
8.117722419144949297e-01 -1.765318209948938122e-01 3.260547750002408263e-01
8.126856364885500783e-01 -1.732592158413480410e-01 3.251890373881531904e-01
8.136280156361626048e-01 -1.697664998316894547e-01 3.242078688846871115e-01
8.146004045200010424e-01 -1.660802753225571748e-01 3.231213568067186070e-01
8.156034421935519640e-01 -1.622321429747197730e-01 3.219418138525583784e-01
8.166370682669357173e-01 -1.582610686004381484e-01 3.206843068719305023e-01
8.176999301197247494e-01 -1.542203001851385202e-01 3.193681818585534238e-01
8.187896866901257509e-01 -1.501748787931662110e-01 3.180160222029413397e-01
8.199039675465733534e-01 -1.461874975020486522e-01 3.166501572071261927e-01
8.210405108786851258e-01 -1.423105131214187635e-01 3.152905087920403471e-01
8.221967452627140238e-01 -1.385857203238591850e-01 3.139545016215185003e-01
8.233691808324182793e-01 -1.350486824302109534e-01 3.126581729531482390e-01
8.245533532274580413e-01 -1.317318459227455330e-01 3.114167906854706791e-01
8.257440211657579576e-01 -1.286652583712210030e-01 3.102450720621615643e-01
8.269355787124597068e-01 -1.258745682165817725e-01 3.091554791053181539e-01
8.281224745083285432e-01 -1.233777896810884234e-01 3.081568516120812840e-01
8.292992264278470360e-01 -1.211838468895751197e-01 3.072549465196203755e-01
8.304603966828665307e-01 -1.192913947625793697e-01 3.064521774318247349e-01
8.316006635073431852e-01 -1.176893323311921924e-01 3.057478233027578485e-01
8.327150293745618770e-01 -1.163579017723014586e-01 3.051379786002613725e-01
8.337989663637593862e-01 -1.152723394689347536e-01 3.046165686882200685e-01
8.348486510122284932e-01 -1.144060449003214686e-01 3.041767662082675017e-01
8.358612062151532518e-01 -1.137313398983269275e-01 3.038110582308934937e-01
8.368346509896540386e-01 -1.132212283358653704e-01 3.035115434072958029e-01
8.377676361707123709e-01 -1.128504176763040490e-01 3.032701309623444530e-01
8.386590829455669027e-01 -1.125928514612685172e-01 3.030781069891722579e-01
8.395078886068578772e-01 -1.124184560419454193e-01 3.029256807131830431e-01
8.403128952809297836e-01 -1.122960750411124975e-01 3.028029278336559216e-01


==> data/p_via_open_box_0.txt <==
3.936197064377537913e-01 0.000000000000000000e+00 7.752306695894642941e-01
-2.246390737965727746e-01 1.678708917269134543e-02 5.913759910554668986e-01
-5.760014081580131506e-01 7.460448069237242408e-03 5.510019593112059910e-01
-6.500000000000000222e-01 0.000000000000000000e+00 2.999999999999999889e-01


==> data/p_via_reach.txt <==
2.410225567851580025e-17 -3.936197064377537913e-01 7.752306695894642941e-01
-4.999794169931748300e-02 -1.499899074111325503e-01 7.024042503047899233e-01
-3.509979799612746865e-01 -1.489895184399309125e-01 6.254285958570687809e-01
-4.000000000000000222e-01 -5.999999999999999778e-01 5.999999999999999778e-01


==> data/p_via_replan.txt <==
1.134323944475461143e+00 -4.183326667188649317e-01 8.326635005776678033e-01
5.454054779493193728e-01 -1.942424640394999069e-01 7.710040471520915872e-01
5.401584998954875871e-01 -1.000000000000000056e-01 3.123128982449128177e-01
8.499999999999999778e-01 -1.000000000000000056e-01 2.999999999999999889e-01


==> data/p_vpsto_scen1_0.txt <==
3.936197064377537913e-01 0.000000000000000000e+00 7.752306695894642941e-01
3.936176882739516603e-01 -5.847523738704364912e-07 7.752403752381327173e-01
3.936116651757498586e-01 -2.288480442969824538e-06 7.752693786672629761e-01
3.936016823967622980e-01 -5.035897359807218783e-06 7.753175099065571230e-01
3.935877827993591871e-01 -8.752376646882924734e-06 7.753845993862691355e-01
3.935700069251317768e-01 -1.336393320327541480e-05 7.754704779290960692e-01
3.935483930644194106e-01 -1.879720443595751176e-05 7.755749767415711649e-01
3.935229773249077634e-01 -2.497943152615898245e-05 7.756979274049924378e-01
3.934937936993131991e-01 -3.183844084056181142e-05 7.758391618659153943e-01
3.934608741321750647e-01 -3.930262549659705378e-05 7.759985124262465117e-01
3.934242485857609717e-01 -4.730092709060507497e-05 7.761758117329621287e-01
3.933839451051064362e-01 -5.576281759713169262e-05 7.763708927674850546e-01
3.933399898822012575e-01 -6.461828144715319128e-05 7.765835888347485394e-01
3.932924073193319603e-01 -7.379779779255211188e-05 7.768137335519728071e-01
3.932412200916011180e-01 -8.323232296372201481e-05 7.770611608371839063e-01
3.931864492086308838e-01 -9.285327312671319512e-05 7.773257048974984151e-01
3.931281140754633308e-01 -1.025925071459246845e-04 7.776072002172036424e-01
3.930662325526744771e-01 -1.123823096579081569e-04 7.779054815456514227e-01
3.930008210157076021e-01 -1.221553743614367190e-04 7.782203838849999222e-01
3.929318944134447822e-01 -1.318447875285991299e-04 7.785517424778144457e-01
3.928594663260185360e-01 -1.413840117412859087e-04 7.788993927945623286e-01
3.927835490218827830e-01 -1.507068698570315009e-04 7.792631705210132376e-01
3.927041535141513884e-01 -1.597475292078362583e-04 7.796429115455730807e-01
3.926212896162067367e-01 -1.684404860351890177e-04 7.800384519465720645e-01
3.925349659966024807e-01 -1.767205501641785123e-04 7.804496279795208880e-01
3.924451902332548592e-01 -1.845228299192445531e-04 7.808762760643619405e-01
3.923519688669414029e-01 -1.917827172837074338e-04 7.813182327727294929e-01
3.922553074541099138e-01 -1.984358733050064962e-04 7.817753348152405302e-01
3.921552106190110965e-01 -2.044182137471020426e-04 7.822474190288283280e-01
3.920516821051547862e-01 -2.096658949913079181e-04 7.827343223641424208e-01
3.919447248261049288e-01 -2.141153001864348922e-04 7.832358818730259520e-01
3.918343409156156976e-01 -2.177030256488253208e-04 7.837519346960911681e-01
3.917205317771164652e-01 -2.203658675126071416e-04 7.842823180504020497e-01
3.916032981325509588e-01 -2.220408086301298243e-04 7.848268692172833960e-01
3.914826400705775367e-01 -2.226650057223423964e-04 7.853854255302709086e-01
3.913585570941345293e-01 -2.221757767785092650e-04 7.859578243632109329e-01
3.912310481673785811e-01 -2.205105887044701428e-04 7.865439031185291752e-01
3.911001117619949952e-01 -2.176070452183125254e-04 7.871434992156743915e-01
3.909657459028909043e-01 -2.134028749920856912e-04 7.877564500797566982e-01
3.908279482132685501e-01 -2.078359200379725834e-04 7.883825931303818368e-01
3.906867159590902139e-01 -2.008441243370044952e-04 7.890217657707033760e-01
3.905420460929273641e-01 -1.923655227082195955e-04 7.896738053766932941e-01
3.903939352972063404e-01 -1.823382299158934948e-04 7.903385492866499273e-01
3.902423800268498555e-01 -1.707004300123409228e-04 7.910158347909447274e-01
3.900873765513123148e-01 -1.573903659132403366e-04 7.917054991220208171e-01
3.899289209960170033e-01 -1.423463292027257439e-04 7.924073794446531149e-01
3.897670093831920868e-01 -1.255066501647511936e-04 7.931213128464736917e-01
3.896016376721097574e-01 -1.068096880374246960e-04 7.938471363287736837e-01
3.894328017987245261e-01 -8.619382148638600211e-05 7.945846867975879801e-01
3.892604977147171574e-01 -6.359743929367802067e-05 7.953338010550659032e-01
3.890847214259401943e-01 -3.895893125768572739e-05 7.960943157911412049e-01
3.889054690302638506e-01 -1.221667930008580628e-05 7.968660675754992706e-01
3.887227367548282131e-01 1.669095122479443902e-05 7.976488928498506326e-01
3.885365209926922025e-01 4.782562002275041017e-05 7.984426279205170118e-01
3.883468183388849582e-01 8.124902015951471733e-05 7.992471089513316640e-01
3.881536256258560358e-01 1.170228861726810721e-04 8.000621719568584700e-01
3.879569399583206457e-01 1.552090020006950850e-04 8.008876527959326586e-01
3.877567587475028166e-01 1.958692087344669850e-04 8.017233871655299327e-01
3.875530797447700460e-01 2.390654121970094918e-04 8.025692105949642219e-01
3.873459010746575504e-01 2.848595903567193929e-04 8.034249584404117295e-01
3.871352212672831694e-01 3.333138005801687936e-04 8.042904658797728201e-01
3.869210392901442641e-01 3.844901867302342752e-04 8.051655679078677519e-01
3.867033545792991633e-01 4.384509861156955617e-04 8.060500993319632546e-01
3.864821670699257750e-01 4.952585362985957498e-04 8.069438947676411678e-01
3.862574772262545864e-01 5.549752817654489499e-04 8.078467886349997018e-01
3.860292860708752216e-01 6.176637804689560224e-04 8.087586151551935387e-01
3.857975952134075071e-01 6.833867102466644524e-04 8.096792083473079993e-01
3.855624068785378777e-01 7.522068751232994024e-04 8.106084020255703848e-01
3.853237239334132425e-01 8.241872115034921172e-04 8.115460297968947190e-01
3.850815499143893095e-01 8.993907942617003753e-04 8.124919250587582242e-01
3.848358890531295984e-01 9.778808427364962374e-04 8.134459209974114202e-01
3.845867463020463672e-01 1.059720726635814776e-03 8.144078505864147388e-01
3.843341273590839546e-01 1.144973971860859452e-03 8.153775465855006566e-01
3.840780386918358213e-01 1.233704266255285361e-03 8.163548415397624547e-01
3.838184875609899072e-01 1.325975465287191658e-03 8.173395677791595038e-01
3.835554820430978062e-01 1.421851597671239774e-03 8.183315574183400720e-01
3.832890310526632094e-01 1.521396870938051442e-03 8.193306423567776609e-01
3.830191443635415083e-01 1.624675676958373810e-03 8.203366542792153160e-01
3.827458326296455104e-01 1.731752597429587603e-03 8.213494246564131407e-01
3.824691074049547668e-01 1.842692409331613684e-03 8.223687847461952360e-01
3.821889811628154110e-01 1.957560090360186897e-03 8.233945655947909614e-01
3.819054673145302892e-01 2.076420824344549915e-03 8.244265980384641868e-01
3.816185802272333838e-01 2.199340006657263431e-03 8.254647127054238753e-01
3.813283352410355986e-01 2.326383249623796036e-03 8.265087400180137767e-01
3.810347486854450128e-01 2.457616387938820098e-03 8.275585101951719036e-01
3.807378378950460607e-01 2.593105484097283590e-03 8.286138532551510227e-01
3.804376212244379163e-01 2.732916833847530251e-03 8.296745990184986042e-01
3.801341180624229210e-01 2.877116971673475063e-03 8.307405771112857940e-01
3.798273488454343982e-01 3.025772676313847730e-03 8.318116169685779715e-01
3.795173350702084059e-01 3.178950976325273931e-03 8.328875478381405628e-01
3.792040993056776110e-01 3.336719155696824500e-03 8.339681987843696742e-01
3.788876652040942816e-01 3.499144759523047793e-03 8.350533986924421059e-01
3.785680575113662960e-01 3.666295599742436673e-03 8.361429762726773074e-01
3.782453020766040064e-01 3.838239760948878795e-03 8.372367600650966191e-01
3.779194258608692958e-01 4.015045606282598850e-03 8.383345784441760262e-01
3.775904569451215553e-01 4.196781783407307898e-03 8.394362596237847640e-01
3.772584245373511447e-01 4.383517230581026464e-03 8.405416316622936757e-01
3.769233589788956729e-01 4.575321182826189333e-03 8.416505224678499930e-01
3.765852917499323826e-01 4.772263178206372948e-03 8.427627598038063272e-01
3.762442554741368128e-01 4.974413064215474529e-03 8.438781712942939883e-01
3.759002839225047965e-01 5.181841004285800412e-03 8.449965844299305306e-01
3.755534120163280809e-01 5.394617484420917430e-03 8.461178265736498672e-01
3.752036758293179619e-01 5.612813319959253019e-03 8.472417249666488459e-01
3.748511125888692175e-01 5.836499662474215443e-03 8.483681067344336357e-01
3.744957606764582891e-01 6.065748006816020985e-03 8.494967988929597036e-01
3.741376596271699939e-01 6.300630198300917126e-03 8.506276283548503958e-01
3.737768501283423861e-01 6.541218440052850615e-03 8.517604219356884609e-01
3.734133740173257165e-01 6.787585300501906838e-03 8.528950063603618625e-01
3.730472742783506601e-01 7.039803721045196500e-03 8.540312082694612172e-01
3.726785950384929880e-01 7.297947023873620903e-03 8.551688542257067649e-01
3.723073815627347405e-01 7.562088919969318403e-03 8.563077707204036493e-01
3.719336802481111315e-01 7.832303517277322200e-03 8.574477841799063027e-01
3.715575386169372996e-01 8.108665329055450566e-03 8.585887209720846069e-01
3.711790053091104657e-01 8.391249282405399343e-03 8.597304074127735118e-01
3.707981300734757846e-01 8.680130726988477541e-03 8.608726697722050014e-01
3.704149637582576648e-01 8.975385443928248982e-03 8.620153342813966502e-01
3.700295583005426825e-01 9.277089654903324795e-03 8.631582271384961036e-01
3.696419667148095334e-01 9.585320031431482021e-03 8.643011745150613878e-01
3.692522430805029177e-01 9.900153704347826669e-03 8.654440025622701649e-01
3.688604425286414190e-01 1.022166827347777661e-02 8.665865374170393931e-01
3.684666212274554931e-01 1.054994181750617578e-02 8.677286052080500633e-01
3.680708363670468497e-01 1.088505290404368463e-02 8.688700320616585815e-01
3.676731461430667314e-01 1.122708059988982571e-02 8.700106441076854713e-01
3.672736097394026511e-01 1.157610448149376872e-02 8.711502674850660766e-01
3.668722873098719806e-01 1.193220464561159377e-02 8.722887283473550468e-01
3.664692399589139504e-01 1.229546172015953502e-02 8.734258528680671763e-01
3.660645297212730132e-01 1.266595687526186897e-02 8.745614672458454919e-01
3.656582195406715141e-01 1.304377183449165201e-02 8.756953977094419361e-01
3.652503732474624565e-01 1.342898888630223407e-02 8.768274705224983201e-01
3.648410555352576967e-01 1.382169089564687717e-02 8.779575119881176670e-01
3.644303319365269633e-01 1.422196131578344104e-02 8.790853484532094031e-01
3.640182687971609266e-01 1.462988420026026422e-02 8.802108063125996251e-01
3.636049332499928788e-01 1.504554421507984206e-02 8.813337120128893476e-01
3.631903931872734193e-01 1.546902665103468827e-02 8.824538920560559552e-01
3.627747172320944236e-01 1.590041743621153567e-02 8.835711730027778765e-01
3.623579747087541381e-01 1.633980314865686109e-02 8.846853814754745970e-01
3.619402356120612341e-01 1.678727102919902459e-02 8.857963441610487987e-01
3.615215705755687736e-01 1.724290899441866670e-02 8.869038878133205239e-01
3.611020508387370320e-01 1.770680564976175042e-02 8.880078392551369326e-01
3.606817482130185715e-01 1.817905030278626002e-02 8.891080253801523225e-01
3.602607350468578495e-01 1.865973297653392149e-02 8.902042731542599840e-01
3.598390841896051406e-01 1.914894442301929081e-02 8.912964096166715589e-01
3.594168689543367212e-01 1.964677613682489984e-02 8.923842618806253624e-01
3.589941630795768779e-01 2.015332036879268623e-02 8.934676571337192286e-01
3.585710406899184632e-01 2.066867013980172585e-02 8.945464226378515571e-01
3.581475762555360043e-01 2.119291925461910461e-02 8.956203857287647896e-01
3.577238445505870335e-01 2.172616231581268181e-02 8.966893738151718862e-01
3.572999206104977565e-01 2.226849473771252627e-02 8.977532143774715756e-01
3.568758796881282835e-01 2.282001276040762985e-02 8.988117349660190714e-01
3.564517972088123710e-01 2.338081346376273684e-02 8.998647631989684648e-01
3.560277487242701211e-01 2.395099478144185889e-02 9.009121267596531535e-01
3.556038098653850343e-01 2.453065551492069132e-02 9.019536533935107459e-01
3.551800562938462469e-01 2.511989534747331720e-02 9.029891709045355652e-01
3.547565636526494037e-01 2.571881485811475243e-02 9.040185071512542025e-01
3.543334075154518925e-01 2.632751553548169643e-02 9.050414900422080189e-01
3.539106633347799402e-01 2.694609979163282293e-02 9.060579475309431530e-01
3.534884063890858519e-01 2.757467097574882106e-02 9.070677076104952663e-01
3.530667117286458434e-01 2.821333338771219931e-02 9.080705983073571463e-01
3.526456541203036865e-01 2.886219229154525501e-02 9.090664476749292788e-01
3.522253079910489526e-01 2.952135392868462938e-02 9.100550837864397336e-01
3.518057473704325200e-01 3.019092553106904331e-02 9.110363347273314760e-01
3.513870458318142376e-01 3.087101533401738485e-02 9.120100285871034496e-01
3.509692764324383596e-01 3.156173258887202265e-02 9.129759934506044283e-01
3.505525116523395268e-01 3.226318757538182425e-02 9.139340573887752006e-01
3.501368233320695800e-01 3.297549161379965260e-02 9.148840484488232061e-01
3.497222826092498127e-01 3.369875707666581538e-02 9.158257946438377317e-01
3.493089598539427798e-01 3.443309740025006505e-02 9.167591239418295679e-01
3.488969246028441606e-01 3.517862709562388779e-02 9.176838642541962354e-01
3.484862454922893482e-01 3.593546175933126641e-02 9.185998434236067878e-01
3.480769901900799268e-01 3.670371808362951627e-02 9.195068892113017478e-01
3.476692253261216004e-01 3.748351386626658233e-02 9.204048292838046263e-01
3.472630164218797333e-01 3.827496801976266322e-02 9.212934911990460218e-01
3.468584278186466752e-01 3.907820058016241160e-02 9.221727023918879773e-01
3.464555226046238667e-01 3.989333271522329388e-02 9.230422901590572549e-01
3.460543625408171176e-01 4.072048673200436703e-02 9.239020816434794225e-01
3.456550079857467206e-01 4.155978608381803718e-02 9.247519038180113116e-01
3.452575178189725702e-01 4.241135537650832232e-02 9.255915834685771726e-01
3.448619493634368371e-01 4.327532037401585902e-02 9.264209471767006487e-01
3.444683583066217580e-01 4.415180800319061516e-02 9.272398213014374502e-01
3.440767986205300888e-01 4.504094635781141776e-02 9.280480319607078421e-01
3.436873224804872784e-01 4.594286470176996151e-02 9.288454050120266148e-01
3.432999801827671948e-01 4.685769347137668656e-02 9.296317660326427479e-01
3.429148200610488417e-01 4.778556427674533758e-02 9.304069402990732263e-01
3.425318884017047871e-01 4.872660990220956806e-02 9.311707527660511019e-01
3.421512293579248021e-01 4.968096430572756933e-02 9.319230280448785875e-01
3.417728848626830351e-01 5.064876261722504186e-02 9.326635903811952844e-01
3.413968945405533306e-01 5.163014113583070525e-02 9.333922636321626554e-01
3.410232956183745223e-01 5.262523732595320025e-02 9.341088712430715146e-01
3.406521228347796360e-01 5.363418981214944370e-02 9.348132362233748660e-01
3.402834083485918315e-01 5.465713837273319248e-02 9.355051811221551938e-01
3.399171816460944129e-01 5.569422393207053290e-02 9.361845280030314242e-01
3.395534694471877835e-01 5.674558855150871328e-02 9.368510984185089985e-01
3.391922956104411191e-01 5.781137541888313469e-02 9.375047133837894897e-01
3.388336810370485841e-01 5.889172883654678059e-02 9.381451933500366547e-01
3.384776435737008038e-01 5.998679420786413863e-02 9.387723581771186820e-01
3.381241979143873033e-01 6.109671802211216057e-02 9.393860271058280809e-01
3.377733555011410149e-01 6.222164783772798913e-02 9.399860187295940861e-01
3.374251244237367331e-01 6.336173226384292367e-02 9.405721509656959078e-01
3.370795093183640012e-01 6.451712094004130593e-02 9.411442410259909241e-01
3.367365112652877523e-01 6.568796451428074445e-02 9.417021053871666991e-01
3.363961274619550745e-01 6.687441443733221913e-02 9.422455601185070195e-01
3.360583039909161851e-01 6.807658449163415948e-02 9.427744963833469827e-01
3.357228777045516144e-01 6.929450239741627438e-02 9.432889738435629168e-01
3.353896678914991547e-01 7.052818333025204223e-02 9.437890742423876711e-01
3.350584906420419062e-01 7.177764144513873457e-02 9.442748784976822130e-01
3.347291588950936925e-01 7.304288981844778150e-02 9.447464667061643562e-01
3.344014824856372248e-01 7.432394038977961637e-02 9.452039181479414687e-01
3.340752681926267287e-01 7.562080390375586214e-02 9.456473112913380552e-01
3.337503197873669114e-01 7.693348985178266597e-02 9.460767237980115540e-01
3.334264380823722673e-01 7.826200641381639289e-02 9.464922325283412485e-01
3.331034209807199331e-01 7.960636040016505488e-02 9.468939135470922919e-01
3.327810635259048078e-01 8.096655719335792145e-02 9.472818421293333069e-01
3.324591579522011009e-01 8.234260069011449523e-02 9.476560927666120016e-01
3.321374937355427437e-01 8.373449324344572897e-02 9.480167391733735904e-01
3.318158576449273256e-01 8.514223560491851472e-02 9.483638542936150273e-01
3.314940337943491078e-01 8.656582686711516983e-02 9.486975103077703864e-01
3.311718036952725486e-01 8.800526440631963043e-02 9.490177786398181770e-01
3.308489463096470629e-01 8.946054382546089756e-02 9.493247299646029314e-01
3.305252381034704534e-01 9.093165889734479423e-02 9.496184342153662916e-01
3.302004531009056221e-01 9.241860150820495334e-02 9.498989605914771595e-01
3.298743629389573329e-01 9.392136160160355352e-02 9.501663775663606870e-01
3.295467369227087495e-01 9.543992712271164025e-02 9.504207528956110096e-01
3.292173420811239648e-01 9.697428396299971609e-02 9.506621536252909399e-01
3.288859432234205737e-01 9.852441590536806237e-02 9.508906461004041910e-01
3.285523029960089048e-01 1.000903045697461025e-01 9.511062959735399058e-01
3.282161819400086777e-01 1.016719293591911988e-01 9.513091682136811666e-01
3.278773385493348735e-01 1.032692674065146810e-01 9.514993271151721554e-01
3.275355293293608638e-01 1.048822935214650531e-01 9.516768363068400793e-01
3.271905088561551933e-01 1.065109801384964971e-01 9.518417587612635344e-01
3.268420298362910703e-01 1.081552972651511901e-01 9.519941568041847546e-01
3.264898431672308976e-01 1.098152124310833450e-01 9.521340921240590838e-01
3.261336979982805695e-01 1.114906906377531315e-01 9.522616257817407837e-01
3.257733417921141461e-01 1.131816943088178179e-01 9.523768182202893007e-01
3.254085203868636866e-01 1.148881832412475545e-01 9.524797292749089817e-01
3.250389780587721877e-01 1.166101145571921127e-01 9.525704181829988126e-01
3.246644575854069625e-01 1.183474426566266668e-01 9.526489435943225059e-01
3.242847003094250224e-01 1.201001191708011145e-01 9.527153635812852794e-01
3.238994462028894072e-01 1.218680929165210647e-01 9.527697356493178837e-01
3.235084339321280811e-01 1.236513098512841136e-01 9.528121167473615483e-01
3.231114009231300099e-01 1.254497130292984430e-01 9.528425632784501831e-01
3.227080834274702603e-01 1.272632425584077076e-01 9.528611311103863946e-01
3.222982165887591788e-01 1.290918355579477039e-01 9.528678755865075400e-01
3.218815345096047165e-01 1.309354261175590395e-01 9.528628515365353824e-01
3.214577703190787394e-01 1.327939452569786294e-01 9.528461132875095663e-01
3.210266562406810520e-01 1.346673208868352511e-01 9.528177146747979220e-01
3.205879236607879212e-01 1.365554777704719169e-01 9.527777090531824866e-01
3.201413031975771095e-01 1.384583374868167405e-01 9.527261493080135812e-01
3.196865247704137603e-01 1.403758183943261684e-01 9.526630878664349433e-01
3.192233176696920305e-01 1.423078355960219477e-01 9.525885767086698097e-01
3.187514106271139847e-01 1.442543009056436176e-01 9.525026673793675069e-01
3.182705318863947030e-01 1.462151228149367876e-01 9.524054109990085504e-01
3.177804092743822806e-01 1.481902064620999049e-01 9.522968582753608136e-01
3.172807702725738976e-01 1.501794536014068315e-01 9.521770595149893213e-01
3.167713420890184706e-01 1.521827625740286849e-01 9.520460646348080092e-01
3.162518517305860088e-01 1.542000282800701227e-01 9.519039231736807771e-01
3.157220260755896901e-01 1.562311421518430277e-01 9.517506843040585141e-01
3.151815919467463312e-01 1.582759921283927451e-01 9.515863968436539810e-01
3.146302761844518847e-01 1.603344626312959709e-01 9.514111092671529990e-01
3.140678057203630802e-01 1.624064345417485233e-01 9.512248697179538359e-01
3.134939076512596734e-01 1.644917851789579055e-01 9.510277260199350158e-01
3.129083093131710402e-01 1.665903882798581703e-01 9.508197256892476634e-01
3.123107383557522931e-01 1.687021139801630487e-01 9.506009159461277225e-01
3.117009228168801105e-01 1.708268287967713017e-01 9.503713437267303776e-01
3.110785911974611739e-01 1.729643956115405889e-01 9.501310556949728037e-01
3.104434725364209058e-01 1.751146736564420103e-01 9.498800982543940119e-01
3.097952964858569080e-01 1.772775185001104759e-01 9.496185175600212469e-01
3.091337933863373411e-01 1.794527820358025327e-01 9.493463595302421565e-01
3.084586943423148209e-01 1.816403124707751671e-01 9.490636698586777387e-01
3.077697312976434563e-01 1.838399543170959605e-01 9.487704940260560660e-01
3.070666371111655524e-01 1.860515483838965367e-01 9.484668773120831231e-01
3.063491456323515494e-01 1.882749317710787351e-01 9.481528648073006549e-01
3.056169917769680500e-01 1.905099378644851127e-01 9.478285014249402396e-01
3.048699116027469569e-01 1.927563963325410745e-01 9.474938319127587105e-01
3.041076423850332944e-01 1.950141331243771536e-01 9.471489008648583674e-01
3.033299226923885650e-01 1.972829704694412933e-01 9.467937527334855385e-01
3.025364924621186669e-01 1.995627268786052955e-01 9.464284318408072716e-01
3.017270930757050551e-01 2.018532171467742053e-01 9.460529823906587144e-01
3.009014674341137230e-01 2.041542523570035739e-01 9.456674484802610747e-01
3.000593600329501953e-01 2.064656398861288988e-01 9.452718741119058299e-01
2.992005170374404388e-01 2.087871834119129910e-01 9.448663032046000776e-01
2.983246863572061591e-01 2.111186829217137628e-01 9.444507796056740290e-01
2.974316177208083944e-01 2.134599347226760480e-01 9.440253471023395404e-01
2.965210627500314833e-01 2.158107314534481458e-01 9.435900494332079003e-01
2.955927750338822046e-01 2.181708620974274759e-01 9.431449302997464423e-01
2.946465102022707283e-01 2.205401119975320678e-01 9.426900333776906393e-01
2.936820259993520588e-01 2.229182628725018267e-01 9.422254023283884727e-01
2.926990823564905586e-01 2.253050928347248849e-01 9.417510808100918451e-01
2.916974414648303982e-01 2.277003764095909544e-01 9.412671124891711649e-01
2.906768678474306311e-01 2.301038845563662671e-01 9.407735410512706453e-01
2.896371284309465222e-01 2.325153846905890220e-01 9.402704102123842222e-01
2.885779926168225429e-01 2.349346407079807020e-01 9.397577637298554221e-01
2.874992323519668380e-01 2.373614130098682939e-01 9.392356454132982924e-01
2.864006221988832923e-01 2.397954585301118879e-01 9.387040991354310693e-01
2.852819394052268365e-01 2.422365307635317155e-01 9.381631688428224702e-01
2.841429639727546252e-01 2.446843797958276612e-01 9.376128985665469484e-01
2.829834787256438333e-01 2.471387523349827531e-01 9.370533324327384728e-01
2.818032693781470921e-01 2.495993917441416687e-01 9.364845146730529368e-01
2.806021246015542037e-01 2.520660380759559560e-01 9.359064896350162144e-01
2.793798360904320988e-01 2.545384281083852285e-01 9.353193017922706298e-01
2.781361986281161158e-01 2.570162953819413176e-01 9.347229957547066315e-01
2.768710101514178512e-01 2.594993702383672218e-01 9.341176162784787795e-01
2.755840718145257662e-01 2.619873798607335602e-01 9.335032082759026073e-01
2.742751880520669094e-01 2.644800483149440939e-01 9.328798168252228074e-01
2.729441666413017775e-01 2.669770965926298589e-01 9.322474871802581831e-01
2.715908187634228366e-01 2.694782426554234167e-01 9.316062647799105978e-01
2.702149590639283394e-01 2.719832014805914078e-01 9.309561952575382549e-01
2.688164057120459582e-01 2.744916851080123066e-01 9.302973244501876460e-01
2.673949804591720381e-01 2.770034026884808931e-01 9.296296984076818370e-01
2.659505086963055986e-01 2.795180605333191792e-01 9.289533634015580965e-01
2.644828195104440560e-01 2.820353621652785803e-01 9.282683659338512028e-01
2.629917457399191805e-01 2.845550083707099054e-01 9.275747527457240960e-01
2.614771240286363208e-01 2.870766972529801841e-01 9.268725708259316631e-01
2.599387948792041270e-01 2.896001242871198422e-01 9.261618674191208767e-01
2.583766027049169689e-01 2.921249823756703057e-01 9.254426900339630668e-01
2.567903958805697884e-01 2.946509619057167684e-01 9.247150864511077817e-01
2.551800267920778520e-01 2.971777508070755913e-01 9.239791047309635630e-01
2.535453518848780896e-01 2.997050346116171826e-01 9.232347932212942032e-01
2.518862317110858173e-01 3.022324965136951036e-01 9.224822005646270418e-01
2.502025309753845850e-01 3.047598174316582531e-01 9.217213757054752987e-01
2.484941185796222252e-01 3.072866760704179856e-01 9.209523678973612348e-01
2.467608676660938416e-01 3.098127489850420191e-01 9.201752267096464655e-01
2.450026556594877003e-01 3.123377106453499863e-01 9.193900020341542190e-01
2.432193643074691269e-01 3.148612335014774888e-01 9.185967440915915327e-01
2.414108797198877276e-01 3.173829880503834522e-01 9.177955034377552890e-01
2.395770924065787622e-01 3.199026429032681973e-01 9.169863309695290843e-01
2.377178973137455131e-01 3.224198648538708079e-01 9.161692779306593870e-01
2.358331938588981991e-01 3.249343189476183724e-01 9.153443959173134248e-01
2.339228859643334713e-01 3.274456685515878540e-01 9.145117368834073668e-01
2.319868820891355377e-01 3.299535754252582165e-01 9.136713531457101301e-01
2.300250952596784859e-01 3.324576997920075661e-01 9.128232973887124846e-01
2.280374430986188417e-01 3.349577004113324374e-01 9.119676226692591259e-01
2.260238478523550754e-01 3.374532346517488124e-01 9.111043824209443809e-01
2.239842364169455369e-01 3.399439585643390660e-01 9.102336304582633320e-01
2.219185403624645836e-01 3.424295269569164746e-01 9.093554209805144728e-01
2.198266959557872435e-01 3.449095934687613774e-01 9.084698085754595587e-01
2.177086441817855100e-01 3.473838106459028463e-01 9.075768482227216660e-01
2.155643307629271366e-01 3.498518300169006778e-01 9.066765952969366715e-01
2.133937061772659405e-01 3.523133021690951772e-01 9.057691055706389438e-01
2.111967256748077393e-01 3.547678768252876536e-01 9.048544352168910176e-01
2.089733492922503377e-01 3.572152029208082724e-01 9.039326408116430400e-01
2.067235418660808843e-01 3.596549286809395118e-01 9.030037793358308695e-01
2.044472730440292096e-01 3.620867016986520914e-01 9.020679081772003949e-01
2.021445172948637681e-01 3.645101690126157923e-01 9.011250851318620692e-01
1.998152539165319874e-01 3.669249771854443676e-01 9.001753684055678884e-01
1.974594670426300103e-01 3.693307723821386834e-01 8.992188166147150330e-01
1.950771456472065735e-01 3.717272004486830150e-01 8.982554887870675131e-01
1.926682835478940869e-01 3.741139069907583048e-01 8.972854443621973708e-01
1.902328794073612217e-01 3.764905374525301385e-01 8.963087431916432202e-01
1.877709367330921975e-01 3.788567371954708607e-01 8.953254455387849031e-01
1.852824638754891062e-01 3.812121515771774716e-01 8.943356120784267116e-01
1.827674740242938856e-01 3.835564260301408401e-01 8.933393038960991683e-01
1.802259852033403220e-01 3.858892061404280982e-01 8.923365824870660434e-01
1.776580202636316441e-01 3.882101377262364150e-01 8.913275097550427128e-01
1.750636068747488949e-01 3.905188669162772963e-01 8.903121480106219732e-01
1.724427775145954966e-01 3.928150402279501074e-01 8.892905599694060914e-01
1.697955694574855567e-01 3.950983046452630765e-01 8.882628087498473102e-01
1.671220247605769982e-01 3.973683076964635852e-01 8.872289578707901470e-01
1.644221902486615317e-01 3.996246975313331729e-01 8.861890712487219268e-01
1.616961174973208515e-01 4.018671229981095605e-01 8.851432131947247761e-01
1.589438628144545784e-01 4.040952337199924527e-01 8.840914484111355165e-01
1.561654872201947708e-01 4.063086801711953688e-01 8.830338419879061318e-01
1.533610564252147479e-01 4.085071137525007057e-01 8.819704593986693597e-01
1.505306408074493230e-01 4.106901868662780619e-01 8.809013664965114065e-01
1.476743153872375480e-01 4.128575529909294106e-01 8.798266295094451239e-01
1.447921598009003497e-01 4.150088667547159327e-01 8.787463150355935282e-01
1.418842582727774249e-01 4.171437840089320392e-01 8.776604900380744478e-01
1.389506995857267835e-01 4.192619619003853382e-01 8.765692218395974011e-01
1.359915770501203547e-01 4.213630589431436313e-01 8.754725781167651544e-01
1.330069884713381556e-01 4.234467350895114723e-01 8.743706268940869553e-01
1.299970361157955501e-01 4.255126518001996483e-01 8.732634365377018870e-01
1.269618266755141722e-01 4.275604721136472830e-01 8.721510757488127874e-01
1.239014712312607180e-01 4.295898607144612580e-01 8.710336135568427229e-01
1.208160852142815544e-01 4.316004840009384780e-01 8.699111193122986974e-01
1.177057883666461080e-01 4.335920101516302916e-01 8.687836626793560280e-01
1.145707047002351431e-01 4.355641091909187024e-01 8.676513136281718275e-01
1.114109624543894450e-01 4.375164530535671781e-01 8.665141424269118264e-01
1.082266940522529919e-01 4.394487156482097534e-01 8.653722196335101868e-01
1.050180360558322368e-01 4.413605729197513927e-01 8.642256160871574222e-01
1.017851291198009489e-01 4.432517029106392004e-01 8.630744028995195327e-01
9.852811794408394830e-02 4.451217858209769451e-01 8.619186514456955717e-01
9.524715122524024524e-02 4.469705040674505359e-01 8.607584333549153088e-01
9.194238160668735671e-02 4.487975423410321407e-01 8.595938205009763244e-01
8.861396562778883768e-02 4.506025876634357497e-01 8.584248849924315250e-01
8.526206367184013812e-02 4.523853294422925941e-01 8.572516991625301896e-01
8.188683991299061660e-02 4.541454595250170589e-01 8.560743355589101045e-01
7.848846226212663479e-02 4.558826722513408258e-01 8.548928669330534413e-01
7.506710231175803272e-02 4.575966645044812209e-01 8.537073662295076026e-01
7.162293527993676689e-02 4.592871357609244476e-01 8.525179065748738072e-01
6.815613995324884544e-02 4.609537881387928970e-01 8.513245612665752970e-01
6.466689862891253360e-02 4.625963264447777168e-01 8.501274037613996137e-01
6.115539705602002218e-02 4.642144582196109925e-01 8.489265076638377039e-01
5.762182437596280460e-02 4.658078937820530063e-01 8.477219467142006470e-01
5.406637306207651150e-02 4.673763462713791395e-01 8.465137947765480897e-01
5.048923885854469940e-02 4.689195316883399967e-01 8.453021258264115101e-01
4.689062071860033987e-02 4.704371689345798746e-01 8.440870139383306325e-01
4.327072074206678165e-02 4.719289798504940903e-01 8.428685332732099855e-01
3.962974411227809801e-02 4.733946892515047966e-01 8.416467580654942715e-01
3.596789903241465192e-02 4.748340249627455156e-01 8.404217626101755378e-01
3.228539666130425534e-02 4.762467178521335720e-01 8.391936212496423630e-01
2.858245104872139675e-02 4.776325018618183815e-01 8.379624083603680607e-01
2.485928049935001716e-02 4.789911137683409703e-01 8.367281974321023608e-01
2.111616168970495422e-02 4.803222832767750639e-01 8.354910268046064070e-01
1.735344649204914602e-02 4.816257313332817924e-01 8.342508896998004353e-01
1.357149469801441355e-02 4.829011835962795929e-01 8.330077772800025260e-01
9.770669126751202471e-03 4.841483714114150350e-01 8.317616817193461687e-01
5.951335551180159111e-03 4.853670318534232253e-01 8.305125962034798359e-01
2.113862623423723441e-03 4.865569077668384090e-01 8.292605149289782318e-01
-1.741378200553089783e-03 4.877177478055410020e-01 8.280054331024678804e-01
-5.614012737072293646e-03 4.888493064711317837e-01 8.267473469394767127e-01
-9.503664151618795852e-03 4.899513441501222588e-01 8.254862536630017678e-01
-1.340995303643538472e-02 4.910236271499262561e-01 8.242221515018124389e-01
-1.733249748881673935e-02 4.920659277336499882e-01 8.229550396884784957e-01
-2.127091319007098913e-02 4.930780241536640851e-01 8.216849184571396458e-01
-2.522481348513494481e-02 4.940597006839507754e-01 8.204117890410110858e-01
-2.919380946280569766e-02 4.950107476512176641e-01 8.191356536696363655e-01
-3.317751003657329334e-02 4.959309614647665621e-01 8.178565155658841235e-01
-3.717552202602675271e-02 4.968201446451134817e-01 8.165743789426994637e-01
-4.118745023880343581e-02 4.976781058513469191e-01 8.152892489996088621e-01
-4.521289755306606706e-02 4.985046599072191498e-01 8.140011319189833783e-01
-4.925146500047211662e-02 4.992996278259651532e-01 8.127100348620661663e-01
-5.330275184962035562e-02 5.000628368338368990e-01 8.114159659647668388e-01
-5.736635568993730949e-02 5.007941203923533813e-01 8.101189343332222403e-01
-6.144187251598989818e-02 5.014933182192550243e-01 8.088189500391351761e-01
-6.552889681219295492e-02 5.021602763081585152e-01 8.075160241148883200e-01
-6.962702163788220266e-02 5.027948469469082360e-01 8.062101685484399649e-01
-7.373583871273839407e-02 5.033968887346171872e-01 8.049013962780031672e-01
-7.785493850252273029e-02 5.039662665973948519e-01 8.035897211865140610e-01
-8.198391030511231747e-02 5.045028518027568909e-01 8.022751580958922268e-01
-8.612234233679597062e-02 5.050065219727126742e-01 8.009577227610946704e-01
-9.026982181881693101e-02 5.054771610955294259e-01 7.996374318639708489e-01
-9.442593506412924609e-02 5.059146595361685428e-01 7.983143030069181911e-01
-9.859026756434111083e-02 5.063189140453914217e-01 7.969883547063429940e-01
-1.027624040768294056e-01 5.066898277675347950e-01 7.956596063859336931e-01
-1.069419287119836581e-01 5.070273102469520232e-01 7.943280783697428404e-01
-1.111284250205716306e-01 5.073312774331208974e-01 7.929937918750881165e-01
-1.153214760811838713e-01 5.076016516844156223e-01 7.916567690052708217e-01
-1.195206645877447960e-01 5.078383617705447550e-01 7.903170327421200625e-01
-1.237255729370575486e-01 5.080413428736529902e-01 7.889746069383604121e-01
-1.279357833163571601e-01 5.082105365880902337e-01 7.876295163098111507e-01
-1.321508777908513566e-01 5.083458909188460773e-01 7.862817864274181945e-01
-1.363704383912159590e-01 5.084473602786514501e-01 7.849314437091235996e-01
-1.405940472010258901e-01 5.085149054837546645e-01 7.835785154115727513e-01
-1.448212864440950320e-01 5.085484937483643053e-01 7.822230296216661216e-01
-1.490517385716940979e-01 5.085480986777708434e-01 7.808650152479599260e-01
-1.532849863496315856e-01 5.085137002601459733e-01 7.795045020119113488e-01
-1.575206129451606485e-01 5.084452848570227834e-01 7.781415204389837692e-01
-1.617582020136972276e-01 5.083428451924625335e-01 7.767761018496017744e-01
-1.659973377853161403e-01 5.082063803409114788e-01 7.754082783499720577e-01
-1.702376051510081367e-01 5.080358957137535159e-01 7.740380828227645393e-01
-1.744785897486658410e-01 5.078314030445625349e-01 7.726655489176585956e-01
-1.787198780487769811e-01 5.075929203730606964e-01 7.712907110417641654e-01
-1.829610574398035927e-01 5.073204720277897373e-01 7.699136043499104076e-01
-1.872017163132147222e-01 5.070140886075007458e-01 7.685342647348145650e-01
-1.914414441481582796e-01 5.066738069612681805e-01 7.671527288171284820e-01
-1.956798315957386791e-01 5.062996701673403432e-01 7.657690339353694364e-01
-1.999164705628815319e-01 5.058917275107265299e-01 7.643832181357362865e-01
-2.041509542957635759e-01 5.054500344595359573e-01 7.629953201618152603e-01
-2.083828774627749791e-01 5.049746526400726854e-01 7.616053794441793867e-01
-2.126118362370028048e-01 5.044656498106979692e-01 7.602134360898818999e-01
-2.168374283782002476e-01 5.039230998344679247e-01 7.588195308718516108e-01
-2.210592533142305693e-01 5.033470826505561657e-01 7.574237052181878038e-01
-2.252769122219501208e-01 5.027376842444736260e-01 7.560260012013644282e-01
-2.294900081075184339e-01 5.020949966170933365e-01 7.546264615273388099e-01
-2.336981458861087380e-01 5.014191177524928156e-01 7.532251295245760980e-01
-2.379009324609917264e-01 5.007101515846257289e-01 7.518220491329878907e-01
-2.420979768019821676e-01 4.999682079628314790e-01 7.504172648927894818e-01
-2.462888900232115263e-01 4.991934026162002658e-01 7.490108219332786144e-01
-2.504732854602212955e-01 4.983858571167994467e-01 7.476027659615395171e-01
-2.546507787463393457e-01 4.975456988417807924e-01 7.461931432510761075e-01
-2.588209878883301340e-01 4.966730609343756875e-01 7.447820006303739193e-01
-2.629835333412953169e-01 4.957680822637948737e-01 7.433693854714011895e-01
-2.671380380827962364e-01 4.948309073840478911e-01 7.419553456780413336e-01
-2.712841276861925333e-01 4.938616864916930416e-01 7.405399296744743509e-01
-2.754214303931592500e-01 4.928605753825356928e-01 7.391231863934950574e-01
-2.795495771853794831e-01 4.918277354072863039e-01 7.377051652647819147e-01
-2.836682018553803308e-01 4.907633334261960467e-01 7.362859162031178961e-01
-2.877769410764992042e-01 4.896675417626882298e-01 7.348654895965623934e-01
-2.918754344719617921e-01 4.885405381559922988e-01 7.334439362945803786e-01
-2.959633246830459252e-01 4.873825057128068350e-01 7.320213075961321536e-01
-3.000402574363251751e-01 4.861936328580026001e-01 7.305976552377262401e-01
-3.041058816099614925e-01 4.849741132843818914e-01 7.291730313814385189e-01
-3.081598492990367255e-01 4.837241459015160783e-01 7.277474886028996170e-01
-3.122018158799046983e-01 4.824439347836722014e-01 7.263210798792554268e-01
-3.162314400735425357e-01 4.811336891168517260e-01 7.248938585771045329e-01
-3.202483840078922950e-01 4.797936231449568822e-01 7.234658784404118803e-01
-3.242523132791642615e-01 4.784239561151040765e-01 7.220371935784056783e-01
-3.282428970121014089e-01 4.770249122220996951e-01 7.206078584534578724e-01
-3.322198079191738818e-01 4.755967205521024477e-01 7.191779278689556243e-01
-3.361827223586992819e-01 4.741396150254869601e-01 7.177474569571588026e-01
-3.401313203918681083e-01 4.726538343389276031e-01 7.163165011670555860e-01
-3.440652858386597512e-01 4.711396219067273128e-01 7.148851162522129599e-01
-3.479843063326382158e-01 4.695972258014046163e-01 7.134533582586291001e-01
-3.518880733746084788e-01 4.680268986935608444e-01 7.120212835125860895e-01
-3.557762823851245981e-01 4.664288977910516776e-01 7.105889486085096296e-01
-3.596486327558330309e-01 4.648034847774777933e-01 7.091564103968414079e-01
-3.635048278996385607e-01 4.631509257500172616e-01 7.077237259719166840e-01
-3.673445752996846725e-01 4.614714911566217825e-01 7.062909526598625254e-01
-3.711675865571257837e-01 4.597654557325965285e-01 7.048581480065121418e-01
-3.749735774376953268e-01 4.580330984365834079e-01 7.034253697653383153e-01
-3.787622679170403739e-01 4.562747023859715090e-01 7.019926758854134752e-01
-3.825333822248264681e-01 4.544905547917541533e-01 7.005601244993938659e-01
-3.862866488875956739e-01 4.526809468928549296e-01 6.991277739115363543e-01
-3.900218007703650791e-01 4.508461738899446347e-01 6.976956825857431044e-01
-3.937385751169623083e-01 4.489865348787701049e-01 6.962639091336454422e-01
-3.974367135890831682e-01 4.471023327830170313e-01 6.948325123027244699e-01
-4.011159623040673194e-01 4.451938742867301291e-01 6.934015509644723130e-01
-4.047760718713754313e-01 4.432614697663108116e-01 6.919710841025970005e-01
-4.084167974277699287e-01 4.413054332221155729e-01 6.905411708012743066e-01
-4.120378986711843994e-01 4.393260822096773932e-01 6.891118702334476653e-01
-4.156391398932728354e-01 4.373237377705733175e-01 6.876832416491822642e-01
-4.192202900106414276e-01 4.352987243629580782e-01 6.862553443640714290e-01
-4.227811225947413765e-01 4.332513697917902418e-01 6.848282377477006300e-01
-4.263214159004324322e-01 4.311820051387685870e-01 6.834019812121747695e-01
-4.298409528931979029e-01 4.290909646920060827e-01 6.819766342007027582e-01
-4.333395212750146830e-01 4.269785858754612806e-01 6.805522561762519240e-01
-4.368169135088693644e-01 4.248452091781489415e-01 6.791289066102671468e-01
-4.402729268419126041e-01 4.226911780831575927e-01 6.777066449714644891e-01
-4.437073633272587414e-01 4.205168389964869524e-01 6.762855307146929951e-01
-4.471200298444111820e-01 4.183225411757410805e-01 6.748656232698762025e-01
-4.505107381183244275e-01 4.161086366586858043e-01 6.734469820310285959e-01
-4.538793047370899836e-01 4.138754801917060577e-01 6.720296663453564356e-01
-4.572255511682470352e-01 4.116234291581740146e-01 6.706137355024363034e-01
-4.605493037737187767e-01 4.093528435067595450e-01 6.691992487234851295e-01
-4.638503938233648483e-01 4.070640856797006490e-01 6.677862651507154856e-01
-4.671286575071570413e-01 4.047575205410563481e-01 6.663748438367774751e-01
-4.703839359459691671e-01 4.024335153049673486e-01 6.649650437343018750e-01
-4.736160752009878627e-01 4.000924394639417958e-01 6.635569236855293207e-01
-4.768249262817373380e-01 3.977346647171950411e-01 6.621505424120446293e-01
-4.800103451527238385e-01 3.953605648990562438e-01 6.607459585046040473e-01
-4.831721927386948834e-01 3.929705159074738940e-01 6.593432304130693034e-01
-4.863103349285182730e-01 3.905648956326327470e-01 6.579424164364436889e-01
-4.894246425776819232e-01 3.881440838857109776e-01 6.565435747130149435e-01
-4.925149915094115816e-01 3.857084623277934332e-01 6.551467632106069416e-01
-4.955812625144139227e-01 3.832584143989655190e-01 6.537520397169405140e-01
-4.986233413492426325e-01 3.807943252476101437e-01 6.523594618301097325e-01
-5.016411187332964206e-01 3.783165816599233788e-01 6.509690869491731036e-01
-5.046344903444429653e-01 3.758255719896747005e-01 6.495809722648574480e-01
-5.076033568132795049e-01 3.733216860882296873e-01 6.481951747503862382e-01
-5.105476237160305741e-01 3.708053152348581571e-01 6.468117511524265062e-01
-5.134672015660884936e-01 3.682768520673431745e-01 6.454307579821586538e-01
-5.163620058042012184e-01 3.657366905129154078e-01 6.440522515064717179e-01
-5.192319567873043828e-01 3.631852257195339884e-01 6.426762877392877549e-01
-5.220769797760185238e-01 3.606228539875229178e-01 6.413029224330091260e-01
-5.248970049208009359e-01 3.580499727015970524e-01 6.399322110701058941e-01
-5.276919672467675904e-01 3.554669802632859921e-01 6.385642088548267870e-01
-5.304618066371840079e-01 3.528742760237780218e-01 6.371989707050494944e-01
-5.332064678156408499e-01 3.502722602172024247e-01 6.358365512442688550e-01
-5.359259003269093435e-01 3.476613338943683185e-01 6.344770047937159374e-01
-5.386200585164927501e-01 3.450418988569805556e-01 6.331203853646280022e-01
-5.412889015088758748e-01 3.424143575923410121e-01 6.317667466506469154e-01
-5.439323931844816107e-01 3.397791132085673516e-01 6.304161420203749921e-01
-5.465505021553419551e-01 3.371365693703322064e-01 6.290686245100636231e-01
-5.491432017394907161e-01 3.344871302351475895e-01 6.277242468164553335e-01
-5.517104699340901197e-01 3.318312003902068597e-01 6.263830612897727246e-01
-5.542522893872914302e-01 3.291691847898052248e-01 6.250451199268572955e-01
-5.567686473688475690e-01 3.265014886933472193e-01 6.237104743644585891e-01
-5.592595357394810618e-01 3.238285176039625290e-01 6.223791758726789913e-01
-5.617249509190170853e-01 3.211506772077417082e-01 6.210512753485698534e-01
-5.641648938532938251e-01 3.184683733136094985e-01 6.197268233098864876e-01
-5.665793699798546967e-01 3.157820117938451299e-01 6.184058698890000372e-01
-5.689683891924397496e-01 3.130919985252680893e-01 6.170884648269668871e-01
-5.713319658042765870e-01 3.103987393311000709e-01 6.157746574677607221e-01
-5.736701185101913403e-01 3.077026399235188170e-01 6.144644967526674550e-01
-5.759828703475426970e-01 3.050041058469102895e-01 6.131580312148388057e-01
-5.782702486559907484e-01 3.023035424218414313e-01 6.118553089740151885e-01
-5.805322850361173126e-01 2.996013546897549062e-01 6.105563777314150231e-01
-5.827690153068978418e-01 2.968979473584041351e-01 6.092612847647880248e-01
-5.849804794620481196e-01 2.941937247480387874e-01 6.079700769236401348e-01
-5.871667216252487442e-01 2.914890907383441143e-01 6.066828006246276495e-01
-5.893277900042614981e-01 2.887844487161577156e-01 6.053995018471247658e-01
-5.914637368439483733e-01 2.860802015239597429e-01 6.041202261289596587e-01
-5.935746183782080188e-01 2.833767514091544149e-01 6.028450185623315249e-01
-5.956604947808383788e-01 2.806744999741456748e-01 6.015739237898936054e-01
-5.977214301153359610e-01 2.779738481272242545e-01 6.003069860010243897e-01
-5.997574922836491629e-01 2.752751960342617044e-01 5.990442489282662430e-01
-6.017687529738947605e-01 2.725789430712279304e-01 5.977857558439485519e-01
-6.037552876070471086e-01 2.698854877775362371e-01 5.965315495569918358e-01
-6.057171752826193689e-01 2.671952278102227574e-01 5.952816724098901613e-01
-6.076544987233425399e-01 2.645085598989625475e-01 5.940361662758790740e-01
-6.095673442188581648e-01 2.618258798019375555e-01 5.927950725562873835e-01
-6.114558015684379289e-01 2.591475822625441405e-01 5.915584321780698041e-01
-6.133199640227393612e-01 2.564740609669660110e-01 5.903262855915332175e-01
-6.151599282246176248e-01 2.538057085025978155e-01 5.890986727682452351e-01
-6.169757941489943942e-01 2.511429163173356516e-01 5.878756331991323858e-01
-6.187676650418107993e-01 2.484860746797267206e-01 5.866572058927709277e-01
-6.205356473580665444e-01 2.458355726399907293e-01 5.854434293738616235e-01
-6.222798506989616341e-01 2.431917979919091533e-01 5.842343416819090196e-01
-6.240003877481571370e-01 2.405551372355804740e-01 5.830299803700780270e-01
-6.256973742071625377e-01 2.379259755410529087e-01 5.818303825042620003e-01
-6.273709287298655513e-01 2.353046967128220313e-01 5.806355846623313388e-01
-6.290211728562181692e-01 2.326916831552033882e-01 5.794456229335898101e-01
-6.306482309450890389e-01 2.300873158385732808e-01 5.782605329184222764e-01
-6.322522301063021599e-01 2.274919742664759104e-01 5.770803497281457028e-01
-6.338333001318616766e-01 2.249060364436037962e-01 5.759051079850585619e-01
-6.353915734263927417e-01 2.223298788446333440e-01 5.747348418226896349e-01
-6.369271849367992289e-01 2.197638763839290243e-01 5.735695848862568669e-01
-6.384402720811536147e-01 2.172084023860996749e-01 5.724093703333166250e-01
-6.399309746768375717e-01 2.146638285574130611e-01 5.712542308346355568e-01
-6.413994348679395996e-01 2.121305249580529018e-01 5.701041985752499652e-01
-6.428457970519275699e-01 2.096088599752247428e-01 5.689593052557500030e-01
-6.442702116992489181e-01 2.070991923570559834e-01 5.678195792133319264e-01
-6.456728889533331905e-01 2.046017598572055507e-01 5.666850053291181410e-01
-6.470540826804840329e-01 2.021167049283862649e-01 5.655555354004050406e-01
-6.484140458728174794e-01 1.996441633058539666e-01 5.644311206287025984e-01
-6.497530294635013304e-01 1.971842664287197511e-01 5.633117124810226306e-01
-6.510712823078691480e-01 1.947371415150237484e-01 5.621972626954878649e-01
-6.523690511658339908e-01 1.923029116358208612e-01 5.610877232866788855e-01
-6.536465806855599192e-01 1.898816957882863699e-01 5.599830465507267263e-01
-6.549041133883660715e-01 1.874736089678284978e-01 5.588831850701551085e-01
-6.561418896548193436e-01 1.850787622392264242e-01 5.577880917184758758e-01
-6.573601477119886960e-01 1.826972628067841942e-01 5.566977196645495063e-01
-6.585591236218244493e-01 1.803292140835076607e-01 5.556120223767081479e-01
-6.597390512706337029e-01 1.779747157593058737e-01 5.545309536266505024e-01
-6.609001623596176822e-01 1.756338638682218567e-01 5.534544674931154429e-01
-6.620426863964405939e-01 1.733067508546980162e-01 5.523825183653360282e-01
-6.631668506878016789e-01 1.709934656388732988e-01 5.513150609462802443e-01
-6.642728803329788212e-01 1.686940936809262492e-01 5.502520502556826898e-01
-6.653609982183149585e-01 1.664087170444640551e-01 5.491934416328743129e-01
-6.664314250126208705e-01 1.641374144589603512e-01 5.481391907394138618e-01
-6.674843791634643697e-01 1.618802613812513336e-01 5.470892535615221597e-01
-6.685200768943194705e-01 1.596373300560966768e-01 5.460435864123298622e-01
-6.695387322025507792e-01 1.574086895758081139e-01 5.450021459339400298e-01
-6.705405568582034626e-01 1.551944059389511743e-01 5.439648890993082908e-01
-6.715257604035776984e-01 1.529945421081327361e-01 5.429317732139486985e-01
-6.724945501535601888e-01 1.508091580668740883e-01 5.419027559174671715e-01
-6.734471311966887530e-01 1.486383108755836568e-01 5.408777951849278454e-01
-6.743837063969259082e-01 1.464820547266271755e-01 5.398568493280532232e-01
-6.753044763961227881e-01 1.443404409985136749e-01 5.388398769962694512e-01
-6.762096396171413115e-01 1.422135183091976507e-01 5.378268371775920542e-01
-6.770993922676245003e-01 1.401013325685061262e-01 5.368176891993621247e-01
-6.779739283443817488e-01 1.380039270297012677e-01 5.358123927288337418e-01
-6.788334396383789437e-01 1.359213423401845200e-01 5.348109077736196149e-01
-6.796781157403011253e-01 1.338536165913501441e-01 5.338131946819939522e-01
-6.805081440466794751e-01 1.318007853675986496e-01 5.328192141430585504e-01
-6.813237097665556519e-01 1.297628817945155888e-01 5.318289271867788770e-01
-6.821249959286634912e-01 1.277399365862297576e-01 5.308422951838893677e-01
-6.829121833891163007e-01 1.257319780919496366e-01 5.298592798456693842e-01
-6.836854508395748820e-01 1.237390323416989735e-01 5.288798432236023750e-01
-6.844449748158805136e-01 1.217611230912504783e-01 5.279039477089102483e-01
-6.851909297071381300e-01 1.197982718662727319e-01 5.269315560319762781e-01
-6.859234877652282680e-01 1.178504980056946649e-01 5.259626312616499932e-01
-6.866428191147366800e-01 1.159178187043018726e-01 5.249971368044483722e-01
-6.873490917632779640e-01 1.140002490545689307e-01 5.240350364036452380e-01
-6.880424716122075512e-01 1.120978020877384795e-01 5.230762941382589570e-01
-6.887231224676974017e-01 1.102104888141582917e-01 5.221208744219406617e-01
-6.893912060521656393e-01 1.083383182628845087e-01 5.211687420017624417e-01
-6.900468820160459149e-01 1.064812975205574053e-01 5.202198619569121663e-01
-6.906903079498781794e-01 1.046394317695605314e-01 5.192741996972952689e-01
-6.913216393967128726e-01 1.028127243254794432e-01 5.183317209620476040e-01
-6.919410298648095425e-01 1.010011766738552752e-01 5.173923918179622605e-01
-6.925486308406210156e-01 9.920478850625480405e-02 5.164561786578304448e-01
-6.931445918020484598e-01 9.742355775566141629e-02 5.155230481987028712e-01
-6.937290602319539090e-01 9.565748063119500211e-02 5.145929674800713283e-01
-6.943021816319225881e-01 9.390655165217354217e-02 5.136659038619734163e-01
-6.948640995362571626e-01 9.217076368152204990e-02 5.127418250230235675e-01
-6.954149555261970317e-01 9.045010795854036001e-02 5.118206989583732325e-01
-6.959548892443503387e-01 8.874457413103997716e-02 5.109024939775987928e-01
-6.964840384093271553e-01 8.705415028685437040e-02 5.099871787025282988e-01
-6.970025388305641778e-01 8.537882298473903342e-02 5.090747220649963767e-01
-6.975105244233303914e-01 8.371857728466347570e-02 5.081650933045420704e-01
-6.980081272239020418e-01 8.207339677750891127e-02 5.072582619660430669e-01
-6.984954774049030313e-01 8.044326361417719617e-02 5.063541978972914137e-01
-6.989727032907924187e-01 7.882815853412455942e-02 5.054528712465176099e-01
-6.994399313734971368e-01 7.722806089332528989e-02 5.045542524598529699e-01
-6.998972863281796020e-01 7.564294869167376145e-02 5.036583122787461342e-01
-7.003448910291266705e-01 7.407279859983734172e-02 5.027650217373254016e-01
-7.007828665657602762e-01 7.251758598556767854e-02 5.018743521597155421e-01
-7.012113322587523179e-01 7.097728493947497164e-02 5.009862751573039841e-01
-7.016304056762430186e-01 6.945186830027988423e-02 5.001007626259654781e-01
-7.020402026501508796e-01 6.794130767955025574e-02 4.992177867432439076e-01
-7.024408372925688981e-01 6.644557348592644574e-02 4.983373199654890229e-01
-7.028324220122375010e-01 6.496463494885140744e-02 4.974593350249582047e-01
-7.032150675310910870e-01 6.349846014180676734e-02 4.965838049268767596e-01
-7.035888829008658529e-01 6.204701600506962178e-02 4.957107029464635772e-01
-7.039539755197673498e-01 6.061026836799154882e-02 4.948400026259208717e-01
-7.043104511491885544e-01 5.918818197081571197e-02 4.939716777713915041e-01
-7.046584139304724603e-01 5.778072048603333233e-02 4.931057024498842201e-01
-7.049979664017127501e-01 5.638784653929246327e-02 4.922420509861681892e-01
-7.053292095145893281e-01 5.500952172986400823e-02 4.913806979596387348e-01
-7.056522426512281676e-01 5.364570665067480704e-02 4.905216182011561399e-01
-7.059671636410853601e-01 5.229636090791467407e-02 4.896647867898575868e-01
-7.062740687778451543e-01 5.096144314022676980e-02 4.888101790499450039e-01
-7.065730528363283192e-01 4.964091103748358158e-02 4.879577705474469895e-01
-7.068642090894101671e-01 4.833472135916627721e-02 4.871075370869626942e-01
-7.071476293249340239e-01 4.704282995234659870e-02 4.862594547083811114e-01
-7.074234038626237009e-01 4.576519176927679178e-02 4.854134996835811622e-01
-7.076916215709883051e-01 4.450176088460844337e-02 4.845696485131139042e-01
-7.079523698842098423e-01 4.325249051222895824e-02 4.837278779228674219e-01
-7.082057348190171631e-01 4.201733302174037732e-02 4.828881648607130095e-01
-7.084518009915368175e-01 4.079623995457398733e-02 4.820504864931394740e-01
-7.086906516341163753e-01 3.958916203975643144e-02 4.812148202018685650e-01
-7.089223686121215451e-01 3.839604920933237242e-02 4.803811435804633545e-01
-7.091470324406945469e-01 3.721685061344615075e-02 4.795494344309147450e-01
-7.093647223014796221e-01 3.605151463509653764e-02 4.787196707602283663e-01
-7.095755160593041344e-01 3.489998890456574854e-02 4.778918307769913776e-01
-7.097794902788172600e-01 3.376222031353082187e-02 4.770658928879338845e-01
-7.099767202410787181e-01 3.263815502886507902e-02 4.762418356944805309e-01
-7.101672799600968755e-01 3.152773850613682649e-02 4.754196379892959845e-01
-7.103512421993134485e-01 3.043091550280790925e-02 4.745992787528210410e-01
-7.105286784880273654e-01 2.934763009114177423e-02 4.737807371498042874e-01
-7.106996591377614525e-01 2.827782567082620657e-02 4.729639925258262156e-01
-7.108642532585629503e-01 2.722144498131823243e-02 4.721490244038222261e-01
-7.110225287752383050e-01 2.617843011391507435e-02 4.713358124805969718e-01
-7.111745524435193477e-01 2.514872252355637716e-02 4.705243366233393676e-01
-7.113203898661561997e-01 2.413226304037074943e-02 4.697145768661331600e-01
-7.114601055089370130e-01 2.312899188095990377e-02 4.689065134064673845e-01
-7.115937627166295520e-01 2.213884865943910318e-02 4.681001266017401075e-01
-7.117214237288449485e-01 2.116177239823202605e-02 4.672953969657713813e-01
-7.118431496958166349e-01 2.019770153862526785e-02 4.664923051653045993e-01
-7.119590006940998972e-01 1.924657395109358182e-02 4.656908320165176196e-01
-7.120690357421795014e-01 1.830832694539447081e-02 4.648909584815300589e-01
-7.121733128159941639e-01 1.738289728044406512e-02 4.640926656649130289e-01
-7.122718888643667645e-01 1.647022117397300978e-02 4.632959348102037023e-01
-7.123648198243442975e-01 1.557023431197285257e-02 4.625007472964167698e-01
-7.124521606364415671e-01 1.468287185793548666e-02 4.617070846345651125e-01
-7.125339652597904028e-01 1.380806846188953330e-02 4.609149284641813615e-01
-7.126102866871878438e-01 1.294575826924332373e-02 4.601242605498402360e-01
-7.126811769600480684e-01 1.209587492943237086e-02 4.593350627776934259e-01
-7.127466871832490725e-01 1.125835160438315441e-02 4.585473171520018099e-01
-7.128068675398784304e-01 1.043312097679083283e-02 4.577610057916743358e-01
-7.128617673058712523e-01 9.620115258223871368e-03 4.569761109268171140e-01
-7.129114348645442245e-01 8.819266197051756073e-03 4.561926148952827331e-01
-7.129559177210200716e-01 8.030505086203953979e-03 4.554105001392286245e-01
-7.129952625165421054e-01 7.253762770768112933e-03 4.546297492016846409e-01
-7.130295150426773088e-01 6.488969655423226790e-03 4.538503447231191368e-01
-7.130587202554091730e-01 5.736055711720478012e-03 4.530722694380260873e-01
-7.130829222891119645e-01 4.994950485211147040e-03 4.522955061715045466e-01
-7.131021644704140794e-01 4.265583102426084849e-03 4.515200378358587008e-01
-7.131164893319428266e-01 3.547882277712022248e-03 4.507458474271976434e-01
-7.131259386259509725e-01 2.841776319928102090e-03 4.499729180220494174e-01
-7.131305533378242689e-01 2.147193139007852469e-03 4.492012327739799415e-01
-7.131303736994694109e-01 1.464060252382770599e-03 4.484307749102213192e-01
-7.131254392025796474e-01 7.923047912881675536e-04 4.476615277283141348e-01
-7.131157886117778233e-01 1.318535069319559661e-04 4.468934745927500840e-01
-7.131014599776346330e-01 -5.173672234488058130e-04 4.461265989316344216e-01
-7.130824906495654147e-01 -1.155431390654104717e-03 4.453608842333516282e-01
-7.130589172885948290e-01 -1.782413347701794493e-03 4.445963140432408478e-01
-7.130307758800021878e-01 -2.398387804115609256e-03 4.438328719602886441e-01
-7.129981017458304482e-01 -3.003429820327419009e-03 4.430705416338220903e-01
-7.129609295572747474e-01 -3.597614802177462323e-03 4.423093067602239525e-01
-7.129192933469323812e-01 -4.181018495523991518e-03 4.415491510796465402e-01
-7.128732265209289931e-01 -4.753716980945066339e-03 4.407900583727452082e-01
-7.128227618709089830e-01 -5.315786668538990956e-03 4.400320124574225167e-01
-7.127679315858932441e-01 -5.867304292818176226e-03 4.392749971855776647e-01
-7.127087672640061156e-01 -6.408346907691708783e-03 4.385189964398748530e-01
-7.126452999240626696e-01 -6.938991881536460404e-03 4.377639941305172533e-01
-7.125775600170265456e-01 -7.459316892351408601e-03 4.370099741920371317e-01
-7.125055774373280082e-01 -7.969399922994446772e-03 4.362569205800957417e-01
-7.124293815340445590e-01 -8.469319256499463489e-03 4.355048172682950969e-01
-7.123490011219462126e-01 -8.959153471468916941e-03 4.347536482450036210e-01
-7.122644644924001067e-01 -9.438981437543514375e-03 4.340033975101913466e-01
-7.121757994241367795e-01 -9.908882310939670646e-03 4.332540490722802673e-01
-7.120830331938761137e-01 -1.036893553005885371e-02 4.325055869450075696e-01
-7.119861925868123942e-01 -1.081922081116870604e-02 4.317579951442988562e-01
-7.118853039069574784e-01 -1.125981814414039883e-02 4.310112576851568011e-01
-7.117803929873416369e-01 -1.169080778825887235e-02 4.302653585785602974e-01
-7.116714852000727287e-01 -1.211227026808703311e-02 4.295202818283802570e-01
-7.115586054662497162e-01 -1.252428636939312279e-02 4.287760114283054591e-01
-7.114417782657334044e-01 -1.292693713513387577e-02 4.280325313587841629e-01
-7.113210276467711868e-01 -1.332030386149229972e-02 4.272898255839779891e-01
-7.111963772354771285e-01 -1.370446809397241061e-02 4.265478780487286237e-01
-7.110678502451629468e-01 -1.407951162353920926e-02 4.258066726755411757e-01
-7.109354694855276602e-01 -1.444551648281677814e-02 4.250661933615796362e-01
-7.107992573716934714e-01 -1.480256494232801145e-02 4.243264239756754375e-01
-7.106592359330964337e-01 -1.515073950678558212e-02 4.235873483553517227e-01
-7.105154268222300118e-01 -1.549012291142487507e-02 4.228489503038642683e-01
-7.103678513232347669e-01 -1.582079811838077443e-02 4.221112135872521209e-01
-7.102165303603431568e-01 -1.614284831311241231e-02 4.213741219314068309e-01
-7.100614845061687941e-01 -1.645635690086050262e-02 4.206376590191536202e-01
-7.099027339898495992e-01 -1.676140750314952799e-02 4.199018084873517020e-01
-7.097402987050347445e-01 -1.705808395432667490e-02 4.191665539240050919e-01
-7.095741982177226070e-01 -1.734647029813846109e-02 4.184318788653936805e-01
-7.094044517739444000e-01 -1.762665078434139110e-02 4.176977667932141869e-01
-7.092310783072954816e-01 -1.789870986535013753e-02 4.169642011317437613e-01
-7.090540964463116769e-01 -1.816273219291686392e-02 4.162311652450130239e-01
-7.088735245216927217e-01 -1.841880261484313275e-02 4.154986424340019746e-01
-7.086893805733680551e-01 -1.866700617172789567e-02 4.147666159338417868e-01
-7.085016823574123990e-01 -1.890742809373702205e-02 4.140350689110492421e-01
-7.083104473527999101e-01 -1.914015379741257350e-02 4.133039844607626634e-01
-7.081156927680056778e-01 -1.936526888250439393e-02 4.125733456040014957e-01
-7.079174355474486813e-01 -1.958285912883006574e-02 4.118431352849469818e-01
-7.077156923777789821e-01 -1.979301049316795069e-02 4.111133363682307751e-01
-7.075104796940043794e-01 -1.999580910616766127e-02 4.103839316362509759e-01
-7.073018136854631877e-01 -2.019134126929267303e-02 4.096549037865021003e-01
-7.070897103016348106e-01 -2.037969345178702874e-02 4.089262354289216472e-01
-7.068741852577911100e-01 -2.056095228766685601e-02 4.081979090832563162e-01
-7.066552540404920091e-01 -2.073520457272998163e-02 4.074699071764527059e-01
-7.064329319129165619e-01 -2.090253726160029579e-02 4.067422120400568941e-01
-7.062072339200374804e-01 -2.106303746478271899e-02 4.060148059076434945e-01
-7.059781748936324597e-01 -2.121679244574825596e-02 4.052876709122594789e-01
-7.057457694571329654e-01 -2.136388961804042141e-02 4.045607890838842646e-01
-7.055100320303183681e-01 -2.150441654239759748e-02 4.038341423469231084e-01
-7.052709768338386587e-01 -2.163846092390331322e-02 4.031077125177077725e-01
-7.050286178935813997e-01 -2.176611060915401019e-02 4.023814813020240577e-01
-7.047829690448738083e-01 -2.188745358344529324e-02 4.016554302926627074e-01
-7.045340439365227470e-01 -2.200257796798421595e-02 4.009295409669894061e-01
-7.042818560346877366e-01 -2.211157201711388964e-02 4.002037946845360405e-01
-7.040264186265958735e-01 -2.221452411556384954e-02 3.994781726846208803e-01
-7.037677448240882150e-01 -2.231152277571502029e-02 3.987526560839845802e-01
-7.035058475670015188e-01 -2.240265663489043879e-02 3.980272258744510516e-01
-7.032407423965953974e-01 -2.248801242733322603e-02 3.973018703467235957e-01
-7.029724652046739353e-01 -2.256766200398047095e-02 3.965766324289020650e-01
-7.027010610470827423e-01 -2.264167050052690033e-02 3.958515791047558796e-01
-7.024265750380260798e-01 -2.271010298773373792e-02 3.951267768603135000e-01
-7.021490523089892744e-01 -2.277302449599677425e-02 3.944022915656658634e-01
-7.018685380107629879e-01 -2.283050000841352345e-02 3.936781884730956582e-01
-7.015850773153478048e-01 -2.288259445394807967e-02 3.929545322153500386e-01
-7.012987154177390270e-01 -2.292937270069922429e-02 3.922313868040468998e-01
-7.010094975375970039e-01 -2.297089954926367916e-02 3.915088156282249265e-01
-7.007174689208004459e-01 -2.300723972620566382e-02 3.907868814530274237e-01
-7.004226748408872716e-01 -2.303845787762420771e-02 3.900656464185257022e-01
-7.001251606003848771e-01 -2.306461856282510103e-02 3.893451720386820192e-01
-6.998249715320319364e-01 -2.308578624809509705e-02 3.886255192004477443e-01
-6.995221529998900678e-01 -2.310202530057831050e-02 3.879067481629998593e-01
-6.992167504003543588e-01 -2.311339998225864223e-02 3.871889185571160130e-01
-6.989088091630574207e-01 -2.311997444404606528e-02 3.864720893846833594e-01
-6.985983747516748554e-01 -2.312181271996666121e-02 3.857563190183477264e-01
-6.982854926646295812e-01 -2.311897872146001509e-02 3.850416652012956797e-01
-6.979702084357006786e-01 -2.311153623178119343e-02 3.843281850471754746e-01
-6.976525676345362026e-01 -2.309954890051041376e-02 3.836159350401517898e-01
-6.973326158670738462e-01 -2.308308023816940668e-02 3.829049710350951319e-01
-6.970103987758710096e-01 -2.306219361094286047e-02 3.821953482579084627e-01
-6.966859620403459408e-01 -2.303695223551149862e-02 3.814871213059852773e-01
-6.963593513769327226e-01 -2.300741917398740899e-02 3.807803441488051277e-01
-6.960306125391513277e-01 -2.297365732896566870e-02 3.800750701286570443e-01
-6.956997913175966275e-01 -2.293572943867688840e-02 3.793713519615027341e-01
-6.953669335398461326e-01 -2.289369807225227760e-02 3.786692417379665665e-01
-6.950320850702915720e-01 -2.284762562509745631e-02 3.779687909244600075e-01
-6.946952918098932006e-01 -2.279757431437606785e-02 3.772700503644372816e-01
-6.943565996958616093e-01 -2.274360617460108314e-02 3.765730702797815965e-01
-6.940160547012679260e-01 -2.268578305333934786e-02 3.758779002723200424e-01
-6.936737028345854039e-01 -2.262416660702004645e-02 3.751845893254709408e-01
-6.933295901391631766e-01 -2.255881829685979501e-02 3.744931858060172036e-01
-6.929837626926373950e-01 -2.248979938489320540e-02 3.738037374660104772e-01
-6.926362666062765294e-01 -2.241717093011635908e-02 3.731162914447996304e-01
-6.922871480242686060e-01 -2.234099378473763942e-02 3.724308942711895831e-01
-6.919364531229507120e-01 -2.226132859054175128e-02 3.717475918657243694e-01
-6.915842281099812139e-01 -2.217823577536159885e-02 3.710664295430956550e-01
-6.912305192234580176e-01 -2.209177554966135215e-02 3.703874520146763771e-01
-6.908753727309862036e-01 -2.200200790322937028e-02 3.697107033911791740e-01
-6.905188349286959237e-01 -2.190899260198125864e-02 3.690362271854358278e-01
-6.901609521402116698e-01 -2.181278918487233875e-02 3.683640663153012751e-01
-6.898017707155772449e-01 -2.171345696092125133e-02 3.676942631066769662e-01
-6.894413370301389898e-01 -2.161105500634130649e-02 3.670268592966579035e-01
-6.890796974833849342e-01 -2.150564216178046939e-02 3.663618960367981403e-01
-6.887168984977467545e-01 -2.139727702967503253e-02 3.656994138964926311e-01
-6.883529865173656503e-01 -2.128601797170742715e-02 3.650394528664828719e-01
-6.879880080068214721e-01 -2.117192310637455721e-02 3.643820523624756724e-01
-6.876220094498302071e-01 -2.105505030666471322e-02 3.637272512288787230e-01
-6.872550373479107133e-01 -2.093545719784345449e-02 3.630750877426541789e-01
-6.868871382190223640e-01 -2.081320115534368576e-02 3.624255996172843775e-01
-6.865183585961764923e-01 -2.068833930276842148e-02 3.617788240068524619e-01
-6.861487450260217447e-01 -2.056092850999724497e-02 3.611347975102352503e-01
-6.857783440674084519e-01 -2.043102539139779461e-02 3.604935561754086804e-01
-6.854072022899311278e-01 -2.029868630414838337e-02 3.598551355038640542e-01
-6.850353662724503190e-01 -2.016396734666359158e-02 3.592195704551318647e-01
-6.846628826016012415e-01 -2.002692435712483121e-02 3.585868954514187523e-01
-6.842897978702837669e-01 -1.988761291211571525e-02 3.579571443823498234e-01
-6.839161586761396405e-01 -1.974608832536534075e-02 3.573303506098171045e-01
-6.835420116200188190e-01 -1.960240564659010420e-02 3.567065469729364668e-01
-6.831674033044359273e-01 -1.945661966044370805e-02 3.560857657931072451e-01
-6.827923803320172791e-01 -1.930878488556669881e-02 3.554680388791774392e-01
-6.824169893039437884e-01 -1.915895557374014402e-02 3.548533975327122780e-01
-6.820412768183865548e-01 -1.900718570914117223e-02 3.542418725533615920e-01
-6.816652894689404496e-01 -1.885352900769926565e-02 3.536334942443306595e-01
-6.812890738430577020e-01 -1.869803891655180683e-02 3.530282924179517501e-01
-6.809126765204793763e-01 -1.854076861360226536e-02 3.524262964013518129e-01
-6.805361440716694021e-01 -1.838177100717541812e-02 3.518275350422195302e-01
-6.801595230562526018e-01 -1.822109873577421046e-02 3.512320367146679612e-01
-6.797828600214572692e-01 -1.805880416792893239e-02 3.506398293251969944e-01
-6.794062015005623012e-01 -1.789493940215280965e-02 3.500509403187423985e-01
-6.790295940113537654e-01 -1.772955626698585752e-02 3.494653966848257909e-01
-6.786530840545915710e-01 -1.756270632113832164e-02 3.488832249637956462e-01
-6.782767181124823574e-01 -1.739444085373337279e-02 3.483044512531546788e-01
-6.779005426471690354e-01 -1.722481088463523324e-02 3.477291012139863691e-01
-6.775246040992302099e-01 -1.705386716488171972e-02 3.471572000774623135e-01
-6.771489488861938133e-01 -1.688166017720438283e-02 3.465887726514418343e-01
-6.767736234010700569e-01 -1.670824013664046204e-02 3.460238433271618508e-01
-6.763986740108955953e-01 -1.653365699124142996e-02 3.454624360860054644e-01
-6.760241470552988963e-01 -1.635796042286896679e-02 3.449045745063626933e-01
-6.756500888450841513e-01 -1.618119984808341627e-02 3.443502817705705876e-01
-6.752765456608349481e-01 -1.600342441912189217e-02 3.437995806719392755e-01
-6.749035637515380381e-01 -1.582468302496425894e-02 3.432524936218582789e-01
-6.745311893332301967e-01 -1.564502429249003956e-02 3.427090426569854298e-01
-6.741594685876680648e-01 -1.546449658771958946e-02 3.421692494465136125e-01
-6.737884476610207507e-01 -1.528314801714847349e-02 3.416331352995169990e-01
-6.734181726625885211e-01 -1.510102642915950311e-02 3.411007211723782184e-01
-6.730486896635453631e-01 -1.491817941552797677e-02 3.405720276762863596e-01
-6.726800446957099666e-01 -1.473465431300990947e-02 3.400470750848165746e-01
-6.723122837503403559e-01 -1.455049820501130853e-02 3.395258833415808475e-01
-6.719454527769603835e-01 -1.436575792334587875e-02 3.390084720679534813e-01
-6.715795976822122038e-01 -1.418048005007188639e-02 3.384948605708723024e-01
-6.712147643287373899e-01 -1.399471091941356660e-02 3.379850678507060335e-01
-6.708509985340882498e-01 -1.380849661976352172e-02 3.374791126091971627e-01
-6.704883460696693387e-01 -1.362188299576588824e-02 3.369770132574723132e-01
-6.701268526597099484e-01 -1.343491565048066105e-02 3.364787879241235569e-01
-6.697665639802659054e-01 -1.324763994762551134e-02 3.359844544633552310e-01
-6.694075256582545652e-01 -1.306010101390031597e-02 3.354940304631995884e-01
-6.690497832705202264e-01 -1.287234374138751525e-02 3.350075332537980621e-01
-6.686933823429322965e-01 -1.268441279002935351e-02 3.345249799157472559e-01
-6.683383683495152106e-01 -1.249635259018760935e-02 3.340463872885099939e-01
-6.679847867116113225e-01 -1.230820734527371396e-02 3.335717719788884317e-01
-6.676326827970763267e-01 -1.212002103445963819e-02 3.331011503695616716e-01
-6.672821019195062098e-01 -1.193183741546338661e-02 3.326345386276817750e-01
-6.669330893374987301e-01 -1.174370002740726671e-02 3.321719527135346128e-01
-6.665856902539479822e-01 -1.155565219375498387e-02 3.317134083892567809e-01
-6.662399498153693811e-01 -1.136773702532001273e-02 3.312589212276132455e-01
-6.658959131112607288e-01 -1.117999742334846447e-02 3.308085066208348302e-01
-6.655536251734919251e-01 -1.099247608267517329e-02 3.303621797895077705e-01
-6.652131309757316480e-01 -1.080521549495438993e-02 3.299199557915257763e-01
-6.648744754329037887e-01 -1.061825795195925348e-02 3.294818495310958273e-01
-6.645377034006753059e-01 -1.043164554895786855e-02 3.290478757677957056e-01
-6.642028596749787184e-01 -1.024542018815627342e-02 3.286180491256911473e-01
-6.638699889915633534e-01 -1.005962358221851316e-02 3.281923841025027322e-01
-6.635391360255781246e-01 -9.874297257853104082e-03 3.277708950788255082e-01
-6.632103453911875057e-01 -9.689482559471829237e-03 3.273535963274032401e-01
-6.628836616412135951e-01 -9.505220652919754709e-03 3.269405020224509517e-01
-6.625591292668114862e-01 -9.321552529275245469e-03 3.265316262490312038e-01
-6.622367926971711727e-01 -9.138519008720258352e-03 3.261269830124752245e-01
-6.619166962992499847e-01 -8.956160744478580682e-03 3.257265862478604390e-01
-6.615988843775298944e-01 -8.774518226827121570e-03 3.253304498295287450e-01
-6.612834011738064621e-01 -8.593631787175759484e-03 3.249385875806595214e-01
-6.609702908669994326e-01 -8.413541602212915027e-03 3.245510132828861583e-01
-6.606595975729906423e-01 -8.234287698127562560e-03 3.241677406859584387e-01
-6.603513653444887943e-01 -8.055909954892692681e-03 3.237887835174559914e-01
-6.600456381709139952e-01 -7.878448110626268264e-03 3.234141554925409334e-01
-6.597424599783070498e-01 -7.701941766013464807e-03 3.230438703237601406e-01
-6.594418746292627365e-01 -7.526430388803240223e-03 3.226779417308912601e-01
-6.591439259228787373e-01 -7.351953318373793955e-03 3.223163834508293579e-01
-6.588486575947283264e-01 -7.178549770367026461e-03 3.219592092475206391e-01
-6.585561133168505998e-01 -7.006258841390000658e-03 3.216064329219374684e-01
-6.582663366977575814e-01 -6.835119513788512347e-03 3.212580683220981337e-01
-6.579793712824558716e-01 -6.665170660492603094e-03 3.209141293531216910e-01
-6.576952605524872819e-01 -6.496451049926466048e-03 3.205746299873338812e-01
-6.574140479259766856e-01 -6.328999350994235495e-03 3.202395842744057974e-01
-6.571357767576982978e-01 -6.162854138131335091e-03 3.199090063515380722e-01
-6.568604903391470629e-01 -5.998053896431043697e-03 3.195829104536828114e-01
-6.565882318986229205e-01 -5.834637026837841134e-03 3.192613109238072733e-01
-6.563190446013200674e-01 -5.672641851416082570e-03 3.189442222231938517e-01
-6.560529715494221037e-01 -5.512106618687340198e-03 3.186316589417822476e-01
-6.557900557822042842e-01 -5.353069509040353502e-03 3.183236358085490547e-01
-6.555303402761336606e-01 -5.195568640214864864e-03 3.180201677019252049e-01
-6.552738679449729986e-01 -5.039642072859507049e-03 3.177212696602496056e-01
-6.550206816398834730e-01 -4.885327816156248559e-03 3.174269568922661877e-01
-6.547708241495230341e-01 -4.732663833527772645e-03 3.171372447876523726e-01
-6.545243382001389998e-01 -4.581688048414245262e-03 3.168521489275855085e-01
-6.542812664556572066e-01 -4.432438350124690007e-03 3.165716850953494976e-01
-6.540416515177591705e-01 -4.284952599765134984e-03 3.162958692869750621e-01
-6.538055359259465904e-01 -4.139268636243753630e-03 3.160247177219150938e-01
-6.535729621575993020e-01 -3.995424282351778267e-03 3.157582468537586395e-01
-6.533439726280080295e-01 -3.853457350920241886e-03 3.154964733809799693e-01
-6.531186096903991434e-01 -3.713405651057211099e-03 3.152394142577216174e-01
-6.528969156359315518e-01 -3.575306994462679189e-03 3.149870867046136169e-01
-6.526789326936750513e-01 -3.439199201823894825e-03 3.147395082196272620e-01
-6.524647030305642526e-01 -3.305120109286963093e-03 3.144966965889657295e-01
-6.522542687513210868e-01 -3.173107575016154147e-03 3.142586698979854543e-01
-6.520476718983515552e-01 -3.043199485827430273e-03 3.140254465421548069e-01
-6.518449544516077276e-01 -2.915433763910957321e-03 3.137970452380465236e-01
-6.516461583284141046e-01 -2.789848373630554601e-03 3.135734850343639968e-01
-6.514513253832563411e-01 -2.666481328416014929e-03 3.133547853229996516e-01
-6.512604974075286712e-01 -2.545370697729476550e-03 3.131409658501291826e-01
-6.510737161292393660e-01 -2.426554614125386866e-03 3.129320467273402073e-01
-6.508910232126642326e-01 -2.310071280397063553e-03 3.127280484427891194e-01
-6.507124602579563710e-01 -2.195958976805967300e-03 3.125289918723972438e-01
-6.505380688006994205e-01 -2.084256068401513229e-03 3.123348982910770788e-01
-6.503678903114054055e-01 -1.975001012434141057e-03 3.121457893839899578e-01
-6.502019661949516305e-01 -1.868232365853650379e-03 3.119616872578385713e-01
-6.500403377899588442e-01 -1.763988792900461622e-03 3.117826144521920195e-01
-6.498830463680991265e-01 -1.662309072789414088e-03 3.116085939508416169e-01
-6.497301331333364960e-01 -1.563232107486933753e-03 3.114396491931900046e-01
-6.495816392210941315e-01 -1.466796929581237752e-03 3.112758040856712372e-01
-6.494376056973442113e-01 -1.373042710248517650e-03 3.111170830132048426e-01
-6.492980735576185936e-01 -1.282008767313991271e-03 3.109635108506778600e-01
-6.491630837259341202e-01 -1.193734573410487609e-03 3.108151129744621821e-01
-6.490326770536316570e-01 -1.108259764235897116e-03 3.106719152739604306e-01
-6.489068943181214300e-01 -1.025624146906767287e-03 3.105339441631835840e-01
-6.487857762215347712e-01 -9.458677084129840651e-04 3.104012265923613567e-01
-6.486693633892732791e-01 -8.690306241748158023e-04 3.102737900595790022e-01
-6.485576963684561713e-01 -7.951532666987115583e-04 3.101516626224475326e-01
-6.484508156262600576e-01 -7.242762143355174764e-04 3.100348729098052480e-01
-6.483487615481416944e-01 -6.564402601451080344e-04 3.099234501334436898e-01
-6.482515744359512722e-01 -5.916864208607708342e-04 3.098174240998708973e-01
-6.481592945059159172e-01 -5.300559459640030724e-04 3.097168252220957596e-01
-6.480719618865047327e-01 -4.715903268567300799e-04 3.096216845314488930e-01
-6.479896166161561721e-01 -4.163313061518736369e-04 3.095320336894250568e-01
-6.479122986408782925e-01 -3.643208870587333337e-04 3.094479049995608744e-01
-6.478400478116995709e-01 -3.156013428862181058e-04 3.093693314193342037e-01
-6.477729038819810548e-01 -2.702152266507162892e-04 3.092963465720940386e-01
-6.477109065045775216e-01 -2.282053807914352639e-04 3.092289847590192764e-01
-6.476540952288400987e-01 -1.896149470022034933e-04 3.091672809711001335e-01
-6.476025094974618979e-01 -1.544873761650245036e-04 3.091112709011487603e-01
-6.475561886431551173e-01 -1.228664384052002845e-04 3.090609909558335033e-01
-6.475151718851600569e-01 -9.479623324876174095e-05 3.090164782677409239e-01
-6.474794983255736103e-01 -7.032119989891505440e-05 3.089777707074590207e-01
-6.474492069454981236e-01 -4.948612762123438813e-05 3.089449068956869882e-01
-6.474243366010020706e-01 -3.233616624115365212e-05 3.089179262153695094e-01
-6.474049260188848853e-01 -1.891683676069622067e-05 3.088968688238480365e-01
-6.473910137922432861e-01 -9.274042081786060265e-06 3.088817756650407143e-01
-6.473826383758345404e-01 -3.454077842746094973e-06 3.088726884816419549e-01
-6.473798380812201270e-01 -1.503643378919505835e-06 3.088696498273366675e-01


==> data/r_tracking_open_box.txt <==
-9.999999980064678828e-01 -7.092555525161977203e-316 -6.314320506146088260e-05 -7.093003346263367709e-316 1.000000000000000000e+00 7.092555525161977203e-316 6.314320506146088260e-05 7.093003346263367709e-316 -9.999999980064678828e-01
-5.001611667647525294e-01 5.319150612591218096e-08 8.659323341119204986e-01 -7.067780748597813305e-08 9.999999999999922284e-01 -1.022502536220448469e-07 -8.659323341119191664e-01 -1.123438049598398096e-07 -5.001611667647447579e-01
1.002929169944272170e-02 7.998784855078374884e-08 9.999497053892268950e-01 6.482881611067210060e-07 9.999999999997863931e-01 -8.649406980937663410e-08 -9.999497053890199494e-01 6.491230299623793078e-07 1.002929169938876486e-02
8.660981983312213695e-01 1.311005410363335640e-07 4.998738949449105240e-01 2.899131257256055202e-07 9.999999999996658229e-01 -7.645803887036947092e-07 -4.998738949448436886e-01 8.071217004877666918e-07 8.660981983308938537e-01
-9.999999980101292874e-01 -4.797085845013138532e-07 -6.308336809529821215e-05 -4.798849395670818373e-07 9.999999999959772179e-01 2.795572242152618679e-06 6.308336675398443336e-05 2.795602509348077246e-06 -9.999999980063365435e-01
-5.001582024615615074e-01 3.362584832903434578e-06 8.659340462755305001e-01 -4.487364255979675817e-06 9.999999999689684893e-01 -6.475062271747273740e-06 -8.659340462704323560e-01 -7.124316993956458423e-06 -5.001582024309517704e-01
2.507102246482584285e-02 5.138183864711974507e-06 9.996856725021958656e-01 9.956210178529659798e-06 9.999999999359138192e-01 -5.389490298433079459e-06 -9.996856724658218507e-01 1.008820070024260615e-05 2.507102241206227156e-02
8.660937098796661626e-01 2.004966616218652549e-06 4.998816717012704580e-01 4.487269700758867825e-06 9.999999999204829404e-01 -1.178551447659551971e-05 -4.998816716851509079e-01 1.245046383526492803e-05 8.660937098018002267e-01
-9.999999980287501700e-01 -3.859379948178859004e-06 -6.267060816110113107e-05 -3.860765898500156137e-06 9.999999997480166769e-01 2.211473167294316516e-05 6.267052279615720342e-05 2.211497358589632880e-05 -9.999999977916669280e-01
-5.001452798737008321e-01 1.779949877811626207e-05 8.659415099781483383e-01 -2.385748341847932795e-05 9.999999991259799215e-01 -3.433454354755084096e-05 -8.659415098324355631e-01 -3.783144510760220851e-05 -5.001452790119126357e-01
4.010707956963777132e-02 2.705590557279877992e-05 9.991953870171602636e-01 4.002513447879560258e-05 9.999999987876003749e-01 -2.868427653462584444e-05 -9.991953865818153924e-01 4.114337229732578963e-05 4.010707843809568907e-02
8.660790717147361928e-01 8.036104929628095690e-06 4.999070328302669952e-01 1.820668355008430724e-05 9.999999987005252500e-01 -4.761791882077539970e-05 -4.999070325633129808e-01 5.034253208048711242e-05 8.660790704429774944e-01
-9.999999980188425397e-01 -1.309743785280949905e-05 -6.156924708375743189e-05 -1.310198158000958563e-05 9.999999971910358276e-01 7.379882406311272431e-05 6.156828033529983192e-05 7.379963059604680476e-05 -9.999999953814806553e-01
-5.001153604558372656e-01 5.125153328058441979e-05 8.659587886322352990e-01 -6.899905151466817672e-05 9.999999927157383617e-01 -9.903360246747846488e-05 -8.659587873999887719e-01 -1.092785608616783416e-04 -5.001153532765589826e-01
5.513406246061453020e-02 7.738342126986012901e-05 9.984789577995096810e-01 1.020747205023627812e-04 9.999999913344395086e-01 -8.313767052042847418e-05 -9.984789555806072858e-01 1.065031780641787380e-04 5.513405408395583018e-02
8.660485465332482535e-01 2.043810811866226377e-05 4.999599130229663291e-01 4.688444301022596334e-05 9.999999914474018148e-01 -1.220944121275706774e-04 -4.999599112423888658e-01 1.291800302124367799e-04 8.660485381680536054e-01
-9.999999977448735811e-01 -3.121359316500464356e-05 -5.946397804249324250e-05 -3.122387732859280626e-05 9.999999845558685818e-01 1.729547127482838258e-04 5.945857858608403780e-05 1.729565690542049234e-04 -9.999999832753513340e-01
-5.000617903768187489e-01 1.112003686534721080e-04 8.659897190149598023e-01 -1.503770747534625757e-04 9.999999655286004874e-01 -2.152429641602534639e-04 -8.659897130981789592e-01 -2.378597827360323896e-04 -5.000617564170026785e-01
7.014857735877860767e-02 1.666884681922599593e-04 9.975365403379937712e-01 2.063822945667024005e-04 9.999999622114812414e-01 -1.816132832466067358e-04 -9.975365329154054495e-01 2.186137935582914416e-04 7.014854030641920479e-02
8.659966649545242090e-01 4.121492207810657934e-05 5.000497721117087568e-01 9.574848970510621039e-05 9.999999646043464807e-01 -2.482408758114610010e-04 -5.000497646433486043e-01 2.628547810151940609e-04 8.659966303557397049e-01
-9.999999965505003141e-01 -6.128614594288029434e-05 -5.606253449743764914e-05 -6.130486557688051054e-05 9.999999423543594057e-01 3.339655542884903015e-04 5.604206380397691622e-05 3.339689900426174663e-04 -9.999999426619986531e-01
-4.999782965174433547e-01 2.047314725506843081e-04 8.660379097340598076e-01 -2.781109200621527996e-04 9.999998825392344415e-01 -3.969582263020218164e-04 -8.660378892784261762e-01 -4.393250976599137516e-04 -4.999781808515518233e-01
8.514724165048487281e-02 3.045793721872619387e-04 9.963683327317863769e-01 3.623063057353831471e-04 9.999998777000060901e-01 -3.366513230940331759e-04 -9.963683134129942554e-01 3.896554613432197389e-04 8.514712088595061124e-02
8.659182189871630353e-01 7.217012932025225578e-05 5.001855983708169973e-01 1.698262265753364380e-04 9.999998895309849534e-01 -4.382887986282843289e-04 -5.001855747471657399e-01 4.644668886688698502e-04 8.659181110736494658e-01
-9.999999930287025718e-01 -1.064493206119868801e-04 -5.109928577881041269e-05 -1.064784556512660867e-04 9.999998315951253991e-01 5.705015858128811195e-04 5.103854766722375430e-05 5.705070228087795415e-04 -9.999998359583882612e-01
-4.998589830378972199e-01 3.385447222474999014e-04 8.661067384934665325e-01 -4.619824992947062160e-04 9.999996771287062991e-01 -6.575063902752227053e-04 -8.661066814477816900e-01 -7.287866312890899437e-04 -4.998586652460439428e-01
1.001266888652359577e-01 4.997286574298837091e-04 9.949745707545258888e-01 5.783101432604407935e-04 9.999996757269424830e-01 -5.604492733319995854e-04 -9.949745281836426258e-01 6.315198165692062233e-04 1.001263673986970137e-01
8.658082549695040875e-01 1.149172236661593488e-04 5.003759111115303471e-01 2.739532877311540182e-04 9.999997148868001728e-01 -7.036873699879775792e-04 -5.003758493135520569e-01 7.463379598038460136e-04 8.658079766341907346e-01
-9.999999845855863656e-01 -1.698906223126650105e-04 -4.433963649403246449e-05 -1.699302618702683569e-04 9.999995845739574341e-01 8.955309144729479542e-04 4.418747576983270592e-05 8.955384353149047592e-04 -9.999995980291082054e-01
-4.996983284292998984e-01 5.189657342685662263e-04 8.661993484409523658e-01 -7.114450647063852180e-04 9.999992373250914390e-01 -1.009551957806730871e-03 -8.661992117353164433e-01 -1.120724677278752421e-03 -4.996975781063126010e-01
1.150835739748641284e-01 7.598971117784816993e-04 9.933555222364002235e-01 8.619862823470360747e-04 9.999992545124584131e-01 -8.648434403830758312e-04 -9.933554388942665847e-01 9.557881077094548036e-04 1.150828331606071897e-01
8.656620660943030732e-01 1.708906121812019834e-04 5.006287627791088379e-01 4.127830063021191540e-04 9.999993581706873025e-01 -1.055115350645112037e-03 -5.006286217702022867e-01 1.120024380148533592e-03 8.656614399462735365e-01
-9.999999668930467100e-01 -2.548482012900441050e-04 -3.558511279619674570e-05 -2.548949986659594744e-04 9.999990945569837697e-01 1.321330296515532080e-03 3.524834192652786158e-05 1.321339323237590273e-03 -9.999991264095920984e-01
-4.994911829709349216e-01 7.519577055798991241e-04 8.663186438568115655e-01 -1.035632424859456516e-03 9.999983904685245673e-01 -1.465102672436768404e-03 -8.663183511849306129e-01 -1.628993544867705229e-03 -4.994896002723722694e-01
1.300145787813431486e-01 1.091958271285646369e-03 9.915114809882151770e-01 1.220080723024776891e-03 9.999984602723731575e-01 -1.261291366998801245e-03 -9.915113316081362038e-01 1.373710310412362473e-03 1.300130463170672268e-01
8.654751846229457035e-01 2.413571016568668843e-04 5.009517407381949283e-01 5.907963368863048629e-04 9.999986967367713309e-01 -1.502492744584804423e-03 -5.009514505035059795e-01 1.596330638899113490e-03 8.654739140880705062e-01
-9.999999332258971974e-01 -3.646082108893125670e-04 -2.467902429695511562e-05 -3.646534711835700189e-04 9.999982046498280264e-01 1.859495890557856046e-03 2.400099251965226441e-05 1.859504765683561147e-03 -9.999982708314946178e-01
-4.992327665216552690e-01 1.043133582285708707e-03 8.664672854202081220e-01 -1.443368400894670320e-03 9.999968866783773835e-01 -2.035514974703996321e-03 -8.664667111429001922e-01 -2.266827272302244459e-03 -4.992297066234377967e-01
1.449164171913492338e-01 1.501923285585960539e-03 9.894427604742314086e-01 1.658517685225591740e-03 9.999970743499202452e-01 -1.760855101350491557e-03 -9.894425103802194643e-01 1.896185129245765233e-03 1.449135022502907044e-01
8.652433738893554604e-01 3.274276476059758247e-04 5.013519689117624800e-01 8.123120088888597387e-04 9.999975585749608653e-01 -2.054992291491494847e-03 -5.013514177598039634e-01 2.185322688633817897e-03 8.652409954891071564e-01
-9.999998736795200349e-01 -5.025021434243427633e-04 -1.151259600553644409e-05 -5.025295694229657420e-04 9.999966961221066208e-01 2.520953966909707505e-03 1.024577319747877636e-05 2.520959433881506378e-03 -9.999968223242298171e-01
-4.989186665804948295e-01 1.397768383210660657e-03 8.666476852684069643e-01 -1.943176353488521675e-03 9.999943814730238856e-01 -2.731499230037614905e-03 -8.666466339882709091e-01 -3.046845242435146893e-03 -4.989131472820378943e-01
1.597858402047048765e-01 1.994966124517463975e-03 9.871496874234618746e-01 2.182424521905565289e-03 9.999948001201400816e-01 -2.374185310200019328e-03 -9.871492907829507724e-01 2.533740879216355574e-03 1.597806554745420105e-01
8.649626201884685894e-01 4.300691637326340506e-04 5.018361094194134786e-01 1.081496706087493095e-03 9.999957131145331690e-01 -2.721050795403758514e-03 -5.018351283455293466e-01 2.896341324991209484e-03 8.649584470743987286e-01
-9.999997742645219123e-01 -6.719041269997210386e-04 3.968529848225682670e-06 -6.718872734486149067e-04 9.999942764336979817e-01 3.315971552407721585e-03 -6.196522105158395076e-06 3.315968137470598574e-03 -9.999945021433438441e-01
-4.985448365575638197e-01 1.820811517040664277e-03 8.668620020436998974e-01 -2.543288620999444895e-03 9.999904178664904553e-01 -3.563124779231912915e-03 -8.668601834348965696e-01 -3.981057726470918663e-03 -4.985354285851671396e-01
1.746196404710799732e-01 2.575449085501189950e-03 9.846325955521475493e-01 2.796156811305435322e-03 9.999912499797776189e-01 -3.111506221914698417e-03 -9.846319935228784459e-01 3.296517236480759998e-03 1.746109111861919305e-01
8.646291246386180740e-01 5.501162091950465016e-04 5.024103643425497090e-01 1.402375086247960138e-03 9.999928622804129530e-01 -3.508380302153939201e-03 -5.024087082951236294e-01 3.738015567577483191e-03 8.646221816891133116e-01
-9.999996158753327036e-01 -8.762281653597024395e-04 2.175751692231041537e-05 -8.761276764955286313e-04 9.999905671872760804e-01 4.254166988329330032e-03 -2.548493262304556869e-05 4.254146291836102475e-03 -9.999909507539787024e-01
-4.981075942017416658e-01 2.316898942943961155e-03 8.671121361034233033e-01 -3.251655719432993211e-03 9.999844082411410984e-01 -4.539824853199748295e-03 -8.671091346154968793e-01 -5.080871372475056699e-03 -4.980922940705476698e-01
1.894146562947605639e-01 3.246948560964260655e-03 9.818918195533458126e-01 3.503323589280842899e-03 9.999859327060811598e-01 -3.982601383232134071e-03 -9.818909382943538100e-01 4.194247845727076818e-03 1.894006166316311579e-01
8.642392951014175040e-01 6.882823897171310920e-04 5.030804777269308747e-01 1.778839472591071686e-03 9.999886320047516319e-01 -4.423979136047756153e-03 -5.030778036573824163e-01 4.718276021751928798e-03 8.642282460893341289e-01
-9.999993731301297650e-01 -1.118925302071730040e-03 4.177937246287567410e-05 -1.118686031932077237e-03 9.999850922106265916e-01 5.344520377630306539e-03 -4.775886870275935023e-05 5.344470289311112864e-03 -9.999857170762076475e-01
-4.976036201364902878e-01 2.890365035873782018e-03 8.673997250501174205e-01 -4.075955165040572384e-03 9.999756162715208729e-01 -5.670401386571307344e-03 -8.673949641406458744e-01 -6.357094647057653751e-03 -4.975797057066296825e-01
2.041677749910154605e-01 4.012281025473608820e-03 9.789276894930446504e-01 4.306812683075133055e-03 9.999782414393575403e-01 -4.996800212437846854e-03 -9.789264380022285605e-01 5.236243770370148549e-03 2.041460524512934693e-01
8.637897382365908872e-01 8.451713267304669305e-04 5.038517379176048472e-01 2.214659066421259884e-03 9.999825643708847300e-01 -5.474142804991239883e-03 -5.038475795341104124e-01 5.844368200104430380e-03 8.637728057527397363e-01
-9.999990130799141230e-01 -1.403480689871870919e-03 6.388388429676029997e-05 -1.403028829010423851e-03 9.999772659522592200e-01 6.595383897060537633e-03 -7.313892589930118921e-05 6.595287757012318307e-03 -9.999782481784789123e-01
-4.970299564592122743e-01 3.545254029113248558e-03 8.677261397215266792e-01 -5.023599790693447469e-03 9.999631391515002576e-01 -6.963029758694924513e-03 -8.677188403090579927e-01 -7.819943231672633541e-03 -4.969938255758888368e-01
2.188759355195778467e-01 4.873529203246403790e-03 9.757405257359843542e-01 5.208816108952967969e-03 9.999674425165412384e-01 -6.162965331034770192e-03 -9.757387934714767397e-01 6.431377771016792352e-03 2.188434241525062385e-01
8.632772517627962383e-01 1.021287066238593232e-03 5.047289803068595315e-01 2.713488547286941905e-03 9.999741105427538690e-01 -6.664474782916945776e-03 -5.047227194894019497e-01 7.122865782585478985e-03 8.632521307325373705e-01
-9.999984937850011635e-01 -1.733410545836475310e-03 8.783853690521844018e-05 -1.732650901153545957e-03 9.999663823547485508e-01 8.014491949690678851e-03 -1.017279888455607155e-04 8.014327684622572084e-03 -9.999678795857295244e-01
-4.963840053629735016e-01 4.285330918090662911e-03 8.680924807638492613e-01 -6.101745437704140726e-03 9.999458903549776068e-01 -8.425263485744148573e-03 -8.680816136299771557e-01 -9.479045369298173818e-03 -4.963309982022700573e-01
2.335361303410755651e-01 5.832068378292658631e-03 9.723306345085229729e-01 6.210855497736788786e-03 9.999526653564599910e-01 -7.489480656078292137e-03 -9.723282887478397196e-01 7.788069397640024968e-03 2.334888538576416206e-01
8.626988169887180868e-01 1.217043815982519952e-03 5.057165905629521507e-01 3.278875943664683826e-03 9.999626246103771043e-01 -7.999897178861466174e-03 -5.057074254337310393e-01 8.559683795344153606e-03 8.626625827486151810e-01
-9.999977627576333017e-01 -2.112258973219721496e-03 1.133214818225184014e-04 -2.111072569211486401e-03 9.999516043521068376e-01 9.608971134038286552e-03 -1.336126330572670563e-04 9.608710406569185777e-03 -9.999538263499905266e-01
-4.956635277421179708e-01 5.114091721078528781e-03 8.684995758963314216e-01 -7.317297915539636675e-03 9.999225831395939235e-01 -1.006403888394460412e-02 -8.684838078038383813e-01 -1.134344715290311160e-02 -4.955877336952916323e-01
2.481454064609253662e-01 6.888592811577583588e-03 9.686983041904320135e-01 7.313807514446546421e-03 9.999328935718745370e-01 -8.984240236119591869e-03 -9.686951870800144526e-01 9.314270881554101780e-03 2.480783724671726254e-01
8.620515916716857685e-01 1.432774915735963777e-03 5.068185083956131542e-01 3.914269673342347759e-03 9.999473584608770116e-01 -9.484661303339587957e-03 -5.068054180740748649e-01 1.016009169031228954e-02 8.620006036816951767e-01
-9.999967552698594275e-01 -2.543594631319871097e-03 1.399146329980739765e-04 -2.541836820692232497e-03 9.999319541202731365e-01 1.138535000730548849e-02 -1.688648275380648356e-04 1.138495742475124917e-02 -9.999351750134137795e-01
-4.948666417453251309e-01 6.034773004087538688e-03 8.689479779609899923e-01 -8.676919132905223236e-03 9.998917149831383355e-01 -1.188567972138288714e-02 -8.689256112936624143e-01 -1.342161774405028346e-02 -4.947606918653375541e-01
2.627008656422961108e-01 8.043142232202895453e-03 9.648438024125051138e-01 8.517929240875968949e-03 9.999069574587809983e-01 -1.065463781511971283e-02 -9.648397276606287543e-01 1.101745381458452133e-02 2.626079123697679929e-01
8.613329032537825336e-01 1.668740961155918681e-03 5.080382319038745376e-01 4.623024668413843255e-03 9.999274577649207574e-01 -1.112235814466168253e-02 -5.080199380096470652e-01 1.192872631035876534e-02 8.612627056092044819e-01
-9.999953925262583532e-01 -3.031007235610596196e-03 1.670969535487684156e-04 -3.028506524459366380e-03 9.999063041934641571e-01 1.334956862220463072e-02 -2.075439363511184148e-04 1.334900106020370236e-02 -9.999108765766122620e-01
-4.939918212410461806e-01 7.050360589059920073e-03 8.694379638378567643e-01 -1.018703231497858352e-02 9.998515531236176201e-01 -1.389590187440203559e-02 -8.694068696068416591e-01 -1.572145450820815887e-02 -4.938466674470714524e-01
2.771996637852897627e-01 9.295128372622224466e-03 9.607673740223796610e-01 9.822883492975498232e-03 9.998735279899182427e-01 -1.250755711072671847e-02 -9.607621231903380465e-01 1.290459660474260403e-02 2.770733008235603534e-01
8.605402425179495829e-01 1.925137016541831432e-03 5.093788225423355742e-01 5.408407515076059553e-03 9.999019591500696302e-01 -1.291592877044892874e-02 -5.093537475422159622e-01 1.386960472832524625e-02 8.604454624956660025e-01
-9.999935797015324646e-01 -3.578103871589855857e-03 1.942379960917797689e-04 -3.574661678819305265e-03 9.998733695436889946e-01 1.550698781941191838e-02 -2.496990127990362813e-04 1.550619392480058305e-02 -9.998797405690194040e-01
-4.930378941610423782e-01 8.163597376327649466e-03 8.699695342936568654e-01 -1.185382623313176696e-02 9.998001213561978906e-01 -1.609981800415772810e-02 -8.699270783950110442e-01 -1.825028805278153601e-02 -4.928425765506782019e-01
2.916390094835443203e-01 1.064336152124138561e-02 9.564692399669658673e-01 1.122776404827303086e-02 9.998311124168470787e-01 -1.454936279589227888e-02 -9.564625583168080425e-01 1.498217270019088637e-02 2.914702541242386036e-01
8.596712576989733456e-01 2.202098866098765179e-03 5.108429107336709407e-01 6.273600553220870860e-03 9.998697886154603864e-01 -1.486767467270299833e-02 -5.108091332605202428e-01 1.598613695232947718e-02 8.595455036255947867e-01
-9.999912038434356498e-01 -4.188505107345483550e-03 2.205917548936984574e-04 -4.183896689324817161e-03 9.998317007061069406e-01 1.786239826080013998e-02 -2.953713758019116181e-04 1.786131820723543123e-02 -9.998404303025810735e-01
-4.920040406880397121e-01 9.376990224195320273e-03 8.705424148201953427e-01 -1.368325838527301511e-02 9.997351882234717380e-01 -1.850194226942420209e-02 -8.704853774685726853e-01 -2.101488715445780711e-02 -4.917454444438522643e-01
3.060161617820716384e-01 1.208607706932064013e-02 9.519495971264672063e-01 1.273112076216339691e-02 9.997780515634453469e-01 -1.678589217587477325e-02 -9.519411889882211097e-01 1.725613957625875619e-02 3.057943726666932371e-01
8.587237490765876613e-01 2.499708266840743737e-03 5.124327021477362853e-01 7.221704895119859108e-03 9.998297612263472578e-01 -1.697926807825883913e-02 -5.123879094497231224e-01 1.828113849425866064e-02 8.585595088432113053e-01
-9.999881316419706456e-01 -4.865840891694091577e-03 2.452908842268527664e-04 -4.859817671029722022e-03 9.997796780191096078e-01 2.042002919219648022e-02 -3.445974543063222515e-04 2.041859477100534809e-02 -9.997914593754900769e-01
-4.908897912532959595e-01 1.069281584039329450e-02 8.711560575078953761e-01 -1.568105707694088594e-02 9.996542567196131657e-01 -2.110619509310127789e-02 -8.710805458120653988e-01 -2.402146356410791994e-02 -4.905523947510531113e-01
3.203284271713828790e-01 1.362096203279942845e-02 9.472086191221074092e-01 1.433098455564876632e-02 9.997125188731094125e-01 -1.922244755615557660e-02 -9.471981427492213168e-01 1.973192848366402130e-02 3.200411369976393638e-01
8.576956640702619872e-01 2.817997179096542321e-03 5.141499846610626534e-01 8.255742336286035418e-03 9.997805821122652814e-01 -1.925176225016680953e-02 -5.140914223691630536e-01 2.075684280324677222e-02 8.574842056407173674e-01
-9.999842070662475768e-01 -5.613746226894127805e-03 2.673413335820388234e-04 -5.606039768373580201e-03 9.997155070350075556e-01 2.318355692842286389e-02 -3.974118820863020251e-04 2.318169206589635115e-02 -9.997311894788308839e-01
-4.896950243093387001e-01 1.211312565197922297e-02 8.718096439897965455e-01 -1.785272236545145871e-02 9.995545556139411314e-01 -2.391590800197844133e-02 -8.717109976768783186e-01 -2.727567668008165289e-02 -4.892606401406364713e-01
3.345731558628429747e-01 1.524518153341310363e-02 9.422464581074269097e-01 1.602489226092516927e-02 9.996325212524074244e-01 -2.186378930059868636e-02 -9.422335199959740448e-01 2.241443495983141965e-02 3.342059049469772170e-01
8.565850928476597126e-01 3.156950962679731451e-03 5.159961360047042866e-01 9.378656144840244804e-03 9.997208487788387110e-01 -2.168560180938175139e-02 -5.159205554347325862e-01 2.341491357100098855e-02 8.563163681154176698e-01
-9.999792488708972860e-01 -6.435856607337218926e-03 2.856174468465544954e-04 -6.426184484383482692e-03 9.996372151449165466e-01 2.615611305772768888e-02 -4.538508222073269621e-04 2.615373485844340803e-02 -9.996578295458830032e-01
-4.884199638422253020e-01 1.363974963199634377e-02 8.725020894819310868e-01 -2.020352584169030769e-02 9.994330324851958824e-01 -2.693382856204087905e-02 -8.723747798188135061e-01 -3.078263808418168351e-02 -4.878674745549806957e-01
3.487477373988477347e-01 1.695540522717225648e-02 9.370632475413638307e-01 1.780991131499865335e-02 9.995359017353484532e-01 -2.471412958321952263e-02 -9.370473961962313414e-01 2.530801010918604793e-02 3.482839099157138407e-01
8.553902644513267095e-01 3.516510538148323248e-03 5.179721321031900416e-01 1.059331072838686112e-02 9.996490547305046936e-01 -2.428063310995701510e-02 -5.178757353359020321e-01 2.625645692098590653e-02 8.550528177956349118e-01
-9.999730479744425304e-01 -7.335803218252553298e-03 2.988575690565539690e-04 -7.323877009483377096e-03 9.995426494499121128e-01 2.934029236733384782e-02 -5.139554975557064555e-04 2.933731279094497352e-02 -9.995694362714143688e-01
-4.870651765866285676e-01 1.527429907277338961e-02 8.732320479371290523e-01 -2.273850923650371642e-02 9.992863485442775584e-01 -3.016212543483705322e-02 -8.730695699394971365e-01 -3.454691593877640132e-02 -4.863702670237782244e-01
3.628495956588229099e-01 1.874783367184282984e-02 9.316591059302978817e-01 1.968266429519265059e-02 9.994203439747944007e-01 -2.777712684110288793e-02 -9.316398250700062000e-01 2.841645266244339357e-02 3.622702603880307848e-01
8.541095434409655685e-01 3.896573523199749547e-03 5.200785561026756154e-01 1.190249018948788713e-02 9.995635943895554432e-01 -2.703611470462327637e-02 -5.199569391116486416e-01 2.928203349855847820e-02 8.536904263161411155e-01
-9.999653647125656963e-01 -8.317207891282622431e-03 3.056602009771970403e-04 -8.302743538924859182e-03 9.994294758996373762e-01 3.273816049662596483e-02 -5.777759012946323417e-04 3.273448878276832841e-02 -9.994639160165506020e-01
-4.856315689058037788e-01 1.701816830712222714e-02 8.739979183210666580e-01 -2.546248185102312558e-02 9.991108753103479234e-01 -3.360239358403942223e-02 -8.737926763827181809e-01 -3.857253924828953073e-02 -4.847664570861574540e-01
3.768761833283406637e-01 2.061822462841515421e-02 9.260341415158704903e-01 2.163935329389720871e-02 9.992833785508734579e-01 -3.105588094022578016e-02 -9.260108427166956480e-01 3.174300182912437318e-02 3.761599407246754567e-01
8.527414270417281728e-01 4.296994364119921875e-03 5.223156080821936831e-01 1.330889579229281063e-02 9.994627692858752965e-01 -2.995072794105887656e-02 -5.221637022042292520e-01 3.249167048405107727e-02 8.522261199057026282e-01
-9.999559259697953228e-01 -9.383677816769152302e-03 3.044807384678812311e-04 -9.366408566723143786e-03 9.992951797093402311e-01 3.635126132940154353e-02 -6.453746588135776847e-04 3.634680729181455350e-02 -9.993390281036967915e-01
-4.841203832972594268e-01 1.887253538980226616e-02 8.747978520115804457e-01 -2.838001682259390715e-02 9.989026931929156916e-01 -3.725565966519713695e-02 -8.745410391292471886e-01 -4.286300199356516544e-02 -4.830535518333716749e-01
3.908249759038041060e-01 2.256191929460677273e-02 9.201884578756324151e-01 2.367578413313611504e-02 9.991223910704623012e-01 -3.455292907010160813e-02 -9.201604726652151678e-01 3.529033096169519740e-02 3.899478132842161826e-01
8.512845427824088373e-01 4.717583491326788302e-03 5.246831154380208195e-01 1.481514237370806092e-02 9.993447954814768108e-01 -3.302258773221725813e-02 -5.244951275047194938e-01 3.588487355540753015e-02 8.506568856323449834e-01
-9.999444221937235922e-01 -1.053880001568794841e-02 2.936288303608734730e-04 -1.051849214302019719e-02 9.991370670566849244e-01 4.018062414153559386e-02 -7.168310107032147037e-04 4.017530245804586814e-02 -9.991923894954900520e-01
-4.825331944837286113e-01 2.083836176242130286e-02 8.756297613148988912e-01 -3.149544625021065414e-02 9.986575920207296786e-01 -4.112238763567085259e-02 -8.753112321265097417e-01 -4.742126715321661606e-02 -4.812291245703599896e-01
4.046934653093210987e-01 2.457386847113792253e-02 9.141221603944938989e-01 2.578739042242219129e-02 9.989346320169447679e-01 -3.827024238717287308e-02 -9.140887318149891749e-01 3.906054205377350319e-02 4.036286219079742721e-01
8.497376466012727114e-01 5.158105536420574261e-03 5.271805439276051608e-01 1.642375374265005530e-02 9.992078121843874783e-01 -3.624925354666642952e-02 -5.269498953994879997e-01 3.946063883118046400e-02 8.489797793360591704e-01
-9.999305042965238588e-01 -1.178613557735128277e-02 2.712663854204643032e-04 -1.176260708102226139e-02 9.989522680506621732e-01 4.422677052527854841e-02 -7.922448845210144832e-04 4.422050615484243025e-02 -9.990214808418549364e-01
-4.808719050479551838e-01 2.291639093537896701e-02 8.764913290854894345e-01 -3.481285521542307887e-02 9.983710735470107123e-01 -4.520248462573447923e-02 -8.760994669826598358e-01 -5.224977063190471005e-02 -4.792908150816296287e-01
4.184791532055298635e-01 2.664865866379187431e-02 9.078353635565225010e-01 2.796925746587472505e-02 9.987172282954716040e-01 -4.220922343064822946e-02 -9.077956372274490482e-01 4.305516109865904772e-02 4.171969967935750256e-01
8.480996213915881210e-01 5.618276655773878081e-03 5.298070093561092486e-01 1.813715712039521907e-02 9.990498914975295408e-01 -3.962774066692108244e-02 -5.295262748221615245e-01 4.321746482839824988e-02 8.471919351639102258e-01
-9.999137804492165271e-01 -1.312921367221717844e-02 2.354062557742064637e-04 -1.310235609908989504e-02 9.987377409564189845e-01 4.848972111614593961e-02 -8.717410215390411542e-04 4.848245597758257808e-02 -9.988236538698777034e-01
-4.791387405689458978e-01 2.510714623047876834e-02 8.773800194295320320e-01 -3.833607474650004704e-02 9.980383559495863421e-01 -4.949530711570496871e-02 -8.769015980479426542e-01 -5.735042512142825982e-02 -4.772363314746229657e-01
4.321795440723988357e-01 2.878053812607024933e-02 9.013281989988705112e-01 3.021614602663599478e-02 9.984671964058222660e-01 -4.637070433791806723e-02 -9.012812137200413298e-01 4.727513433795213493e-02 4.306474607711719416e-01
8.463694759537767620e-01 6.097761012570078812e-03 5.325612898853641086e-01 1.995767668379672816e-02 9.988690492399477927e-01 -4.315453176513317501e-02 -5.322221353111070696e-01 4.715336447292421684e-02 8.452905766088778527e-01
-9.998938127748471238e-01 -1.457152535236815732e-02 1.839116210966957026e-04 -1.454132888320714898e-02 9.984902776518340684e-01 5.296900215289836178e-02 -9.554731233728404587e-04 5.296070320217281802e-02 -9.985961400823868406e-01
-4.773362442167171094e-01 2.741092763738578464e-02 8.782930894656618692e-01 -4.206867378515569134e-02 9.976543803338646654e-01 -5.399966746760023056e-02 -8.777131288997773728e-01 -6.272462392642341733e-02 -4.750634535619973620e-01
4.457921381493740176e-01 3.096344284853828552e-02 8.946008242625170803e-01 3.252251595820045138e-02 9.981814571627152244e-01 -5.075494588970743542e-02 -8.945455022076619356e-01 5.172082543312544328e-02 4.439744369854622397e-01
8.445463443165349693e-01 6.596166475330260924e-03 5.354418389418281743e-01 2.188752628115437152e-02 9.986632567700188812e-01 -4.682558884617805950e-02 -5.350349600679088491e-01 5.126587720237768542e-02 8.432730289412807556e-01
-9.998701139475186794e-01 -1.611651715540704174e-02 1.144960946957732594e-04 -1.608309905493286382e-02 9.982065102841822801e-01 5.766365190537627722e-02 -1.043627982303851421e-03 5.765432074922622468e-02 -9.983360607228309869e-01
-4.754672707623668892e-01 2.982780784613926761e-02 8.792276021104434847e-01 -4.601395022628095022e-02 9.972138192362125508e-01 -5.871384086312277095e-02 -8.785292202416261631e-01 -6.837324479224719809e-02 -4.727700377331667814e-01
4.593144243168095775e-01 3.319102250169315288e-02 8.876534321681013306e-01 3.488254971333164950e-02 9.978568518720170033e-01 -5.536163741766264579e-02 -8.875885687299127635e-01 5.639201359554291137e-02 4.571722579757278027e-01
8.426294853852857036e-01 7.113039596365144587e-03 5.384467986969829756e-01 2.392880139778275767e-02 9.984304537330932483e-01 -5.063636560808003340e-02 -5.379618600077464841e-01 5.555208120340966726e-02 8.411367329102775736e-01
-9.998421437050165617e-01 -1.776758453062622645e-02 2.472456947501245044e-05 -1.773122103005059930e-02 9.978829190881722822e-01 6.257222700889143729e-02 -1.136429558210935373e-03 6.256191119216071572e-02 -9.980404379562201056e-01
-4.735349799604489651e-01 3.235762752639453899e-02 8.801804398501029691e-01 -5.017492111181331982e-02 9.967110871151350082e-01 -6.363557270261280263e-02 -8.793446992194136058e-01 -7.429665377814348437e-02 -4.703540232549202060e-01
4.727438730023740265e-01 3.545666633935819906e-02 8.804862607393797447e-01 3.729017574175933630e-02 9.974901598607186504e-01 -6.018989760904373126e-02 -8.804105140966140830e-01 6.128789271249165255e-02 4.702351761353015802e-01
8.406182828729910073e-01 7.647859938255835779e-03 5.415740140904373723e-01 2.608347045479993825e-02 9.981685616493720659e-01 -5.458182026881881060e-02 -5.409995887879194276e-01 6.000860582607200205e-02 8.388792595827563314e-01
-9.998093052836101169e-01 -1.952806510930391037e-02 -8.798518139135349473e-05 -1.948922675348484929e-02 9.975158413200446716e-01 6.769280874742301946e-02 -1.234142964412041250e-03 6.768161484960837082e-02 -9.977062072085614020e-01
-4.715428292613077499e-01 3.499998993191725388e-02 8.811483194542260033e-01 -5.455431207004602517e-02 9.961403528076331337e-01 -6.876208652192178361e-02 -8.801540701529506627e-01 -8.049470922396029238e-02 -4.678134399310742708e-01
4.860779291951906056e-01 3.775352906919911961e-02 8.730996035917876208e-01 3.973909178781360324e-02 9.970781172488536459e-01 -6.523827624455783014e-02 -8.730114840786432628e-01 6.640707150825617133e-02 4.831573755211673871e-01
8.385122454656802615e-01 8.200033820412313407e-03 5.448210473627528305e-01 2.835336553033351512e-02 9.978754982516618854e-01 -5.865642890682194743e-02 -5.441445587959197194e-01 6.463164421815258132e-02 8.364983261779141976e-01
-9.997709417844944380e-01 -2.140123184382623778e-02 -2.263601374816713325e-04 -2.136062229664378170e-02 9.971014812562206675e-01 7.302300933097059799e-02 -1.337078324245652254e-03 7.301111800416217046e-02 -9.973302306003448692e-01
-4.694945658122002263e-01 3.775425491604028627e-02 8.821278075815025543e-01 -5.915454610125249479e-02 9.954955539182459567e-01 -7.409009248583400820e-02 -8.809515266734989636e-01 -8.696676586339915915e-02 -4.651464170418732613e-01
4.993140056488283851e-01 4.007455669596964726e-02 8.654938206992255356e-01 4.222278809855081055e-02 9.966174368426446994e-01 -7.050475690605494117e-02 -8.653916800663770115e-01 7.174757478004771538e-02 4.959329849738519091e-01
8.363110071730416317e-01 8.768887560994807415e-03 5.481851930617566149e-01 3.074017259719742656e-02 9.975491924770053531e-01 -6.285419935986065465e-02 -5.473928580735295535e-01 6.941696622164660047e-02 8.339918127479882815e-01
-9.997263324822485142e-01 -2.339028604299803887e-02 -3.932688894908217131e-04 -2.334888430417728089e-02 9.966359211992128486e-01 7.855997821503404865e-02 -1.445594460024664327e-03 7.854766129060247737e-02 -9.969093114032159253e-01
-4.673942177077950455e-01 4.061953245027422749e-02 8.831153372220638120e-01 -6.397773181940868970e-02 9.947704130984726945e-01 -7.961579651763872612e-02 -8.817309652521919672e-01 -9.371167914094460927e-02 -4.623511934752873587e-01
5.124494763519973350e-01 4.241251234153579214e-02 8.576693494485173597e-01 4.473457055177373215e-02 9.961048290201535149e-01 -7.598676069078832973e-02 -8.575513701138329781e-01 7.730684574867757730e-02 5.085560924974531494e-01
8.340143278131125770e-01 9.353660292018711048e-03 5.516634934827424619e-01 3.324542137511245221e-02 9.971876000110265759e-01 -6.716868572363458856e-02 -5.507402681482747031e-01 7.435993157198768355e-02 8.313577795489592859e-01
-9.996746890866149426e-01 -2.549835033334997211e-02 -5.917177179097304288e-04 -2.545745627819972698e-02 9.961151334281123093e-01 8.430040851228257082e-02 -1.560102375963269257e-03 8.428804829732342019e-02 -9.964402094429977153e-01
-4.652460844529745509e-01 4.359467574399842477e-02 8.841072249155933482e-01 -6.902565126796846029e-02 9.939584561645665728e-01 -8.533491012466414005e-02 -8.824860000975701668e-01 -1.007278097931615796e-01 -4.594261289544426807e-01
5.254816703429410207e-01 4.476000204361862966e-02 8.496267158880116410e-01 4.726758371164267725e-02 9.955370234735507751e-01 -8.168115096817442355e-02 -8.494909002830198785e-01 8.308174956317486426e-02 5.210207608395910350e-01
8.316220935794814695e-01 9.953496427312285427e-03 5.552527544995629061e-01 3.587047489871250661e-02 9.967887192791873296e-01 -7.159300348706221229e-02 -5.541822827382894001e-01 7.945550343827134654e-02 8.285944849396174039e-01
-9.996151519698718291e-01 -2.772846157845060625e-02 -8.248458903438772322e-04 -2.768974468930987184e-02 9.955349930259614899e-01 9.024054354800790934e-02 -1.681068496898450960e-03 9.022865442469739372e-02 -9.959196573667062902e-01
-4.630547266038463339e-01 4.667827406810214075e-02 8.850996886791115958e-01 -7.429974743500775136e-02 9.930530319920340965e-01 -9.124266097896574501e-02 -8.832099793938761323e-01 -1.080130287578844051e-01 -4.563697162582299183e-01
5.384078659401021483e-01 4.710950053255888448e-02 8.413665460745383129e-01 4.981483381735388183e-02 9.949107916658406214e-01 -8.758423921345744045e-02 -8.412107062000429014e-01 8.906857799708915724e-02 5.333210442013347485e-01
8.291343176394782022e-01 1.056743786417379573e-02 5.589495617401484262e-01 3.861651890488821542e-02 9.963506077750230450e-01 -7.611984533622499771e-02 -5.577141272912006231e-01 8.469826233949094563e-02 8.257004036431648819e-01
-9.995467863730266300e-01 -3.008356379015515725e-02 -1.095920179220474192e-03 -3.004911490523213408e-02 9.948912915116990829e-01 9.637618361190689042e-02 -1.809017625042115725e-03 9.636543604357061810e-02 -9.953443776861178316e-01
-4.608249545564670480e-01 4.986864538957181542e-02 8.860888665732344904e-01 -7.980111159954232647e-02 9.920473341155890967e-01 -9.733380431088718698e-02 -8.838960028450788542e-01 -1.155647224768952958e-01 -4.531805943256292379e-01
5.512252854577106564e-01 4.945337698228328971e-02 8.328895774213491698e-01 5.236921170764122224e-02 9.942229698544725602e-01 -9.369179195037684316e-02 -8.327113247321580314e-01 9.526305537195738082e-02 5.454510059978014969e-01
8.265511407125574195e-01 1.119441600009565482e-02 5.627502970565073648e-01 4.148455114445867564e-02 9.958713986118291617e-01 -8.074149765308102911e-02 -5.613307793120855260e-01 9.008242046779438295e-02 8.226742452025288532e-01
-9.994685786050359066e-01 -3.256650106734800681e-02 -1.408328605105936202e-03 -3.253888692959292644e-02 9.941797512001215864e-01 1.027026929590839632e-01 -1.944535577639288672e-03 1.026939399959663213e-01 -9.947111005058164590e-01
-4.585618164570294808e-01 5.316382892728276077e-02 8.870708358307246577e-01 -8.553047064636849772e-02 9.909344239538100396e-01 -1.036026351708361215e-01 -8.845369404827818638e-01 -1.233797986589428852e-01 -4.498575621285456072e-01
5.639310904705349126e-01 5.178392072808535307e-02 8.241966699488301185e-01 5.492351568068334910e-02 9.934704825297925312e-01 -9.999903883185516651e-02 -8.239934056932658457e-01 1.016603457403550265e-01 5.574047375811981286e-01
8.238728315794816570e-01 1.183324364580664798e-02 5.666511552357644810e-01 4.447537072373031197e-02 9.953493171812406448e-01 -8.544985772852387029e-02 -5.650269894298804996e-01 9.560183644500347411e-02 8.195149724588006723e-01
-9.993794322502190797e-01 -3.518001059903728966e-02 -1.765573414378722190e-03 -3.516233094521180325e-02 9.933960402094569320e-01 1.092150071128992622e-01 -2.088271469262815289e-03 1.092093134783973379e-01 -9.940165818394822717e-01
-4.562705852121269889e-01 5.656157774163429741e-02 8.880416324663837901e-01 -9.148817449132169710e-02 9.897072555683386064e-01 -1.100430016113370241e-01 -8.851254526892944341e-01 -1.314546925703464764e-01 -4.463995931929230498e-01
5.765223776871920558e-01 5.409336693987176065e-02 8.152888173396070082e-01 5.747047428541269404e-02 9.926503661127006328e-01 -1.065006818838786368e-01 -8.150577234842427687e-01 1.082550613571013759e-01 5.691763778296266008e-01
8.210997874749299541e-01 1.248260691515221815e-02 5.706481608953337670e-01 4.758956758119920610e-02 9.947826977996918618e-01 -9.023645170218888567e-02 -5.687973031459092610e-01 1.012500305331746064e-01 8.162218198816862946e-01
-9.992781643999819607e-01 -3.792671576962013125e-02 -2.171263303544805710e-03 -3.792266265831045757e-02 9.925357880326866056e-01 1.159076405213992911e-01 -2.240939603572118018e-03 1.159063143459595491e-01 -9.932576224144613608e-01
-4.539567445832031756e-01 6.005935147213319752e-02 8.889972712827455270e-01 -9.767418376232997468e-02 9.883587018581929673e-01 -1.166483188372235136e-01 -8.856540113801681935e-01 -1.397853739199303169e-01 -4.428058506436903241e-01
5.889961754861746668e-01 5.637392223523034207e-02 8.061671577002351707e-01 6.000276903627266289e-02 9.917597927532714186e-01 -1.131909059331546175e-01 -8.059051885740897703e-01 1.150412724625590188e-01 5.807601334970886597e-01
8.182325343187818456e-01 1.314105717100782014e-02 5.747371855019405285e-01 5.082751220348351306e-02 9.941700002218976095e-01 -9.509245323366571911e-02 -5.726360832024719461e-01 1.070202003138681912e-01 8.127943115815410291e-01
-9.991635019258870987e-01 -4.080911940473951754e-02 -2.629104906093755745e-03 -4.082303844220560446e-02 9.915946015857028950e-01 1.227746946175691800e-01 -2.403320940643756051e-03 1.227793218726218605e-01 -9.924310868614281134e-01
-4.516259743553484585e-01 6.365430933756449638e-02 8.899337661816975054e-01 -1.040880578840105153e-01 9.868815820806619010e-01 -1.234115843667247386e-01 -8.861149222835136285e-01 -1.483673544036153147e-01 -4.390757026456314494e-01
6.013494411631388203e-01 5.861779021210841711e-02 7.968329839329131303e-01 6.251305703921827828e-02 9.907960940704043651e-01 -1.200633902338352765e-01 -7.965368587280770019e-01 1.220125183965973803e-01 5.921503002128158943e-01
8.152717267445135363e-01 1.380700310453149976e-02 5.789139644509284643e-01 5.418934568255242418e-02 9.935098258992923759e-01 -1.000087029015717111e-01 -5.765375325037531695e-01 1.129052368441316179e-01 8.092322788344854523e-01
-9.990340778119958243e-01 -4.382959719638466339e-02 -3.142893561363347636e-03 -4.386655028132013107e-02 9.905680816427543389e-01 1.298098663315331858e-01 -2.576264107540580158e-03 1.298223479998600882e-01 -9.915339231831917788e-01
-4.492841345772430328e-01 6.734330351297397599e-02 8.908471506881175950e-01 -1.107289437147694483e-01 9.852686905813795581e-01 -1.303253942402077814e-01 -8.865003482464005602e-01 -1.571956959716570568e-01 -4.352087381096537699e-01
6.135790589320722077e-01 6.081719687612117259e-02 7.872877536226282613e-01 6.499399351225575161e-02 9.897567846718849927e-01 -1.271113213026326405e-01 -7.869539498899297270e-01 1.291618200557090868e-01 6.033412840114085185e-01
8.122181478868522042e-01 1.447870302263607953e-02 5.831741141391945105e-01 5.767497021345903419e-02 9.928009338608161372e-01 -1.049757283183518491e-01 -5.804957175157526850e-01 1.188977412900435043e-01 8.055358769552091180e-01
-9.988884275652299971e-01 -4.699039134573994303e-02 -3.716503388496471012e-03 -4.705622051870725353e-02 9.894518395674264388e-01 1.370064571001337050e-01 -2.760685921522205034e-03 1.370290491020432766e-01 -9.905631823944561765e-01
-4.469372488761350071e-01 7.112287299631736559e-02 8.917334985878806464e-01 -1.175955648853815316e-01 9.835128266075814363e-01 -1.373819603064898864e-01 -8.868023334916976808e-01 -1.662650198782523459e-01 -4.312047825321104200e-01
6.256818387167362161e-01 6.296441593261231651e-02 7.775330983477868330e-01 6.743825417914073306e-02 9.886395852945137896e-01 -1.343274069650771674e-01 -7.771578466266126917e-01 1.364816936990336793e-01 6.143276232693182237e-01
8.090727088950077084e-01 1.515425741563421191e-02 5.875131489621954195e-01 6.128404012811500268e-02 9.920422560935786560e-01 -1.099837649398224121e-01 -5.845045920665377093e-01 1.249900420311282762e-01 8.017056013563751415e-01
-9.987249857232942674e-01 -5.029360446175529936e-02 -4.353876692144215653e-03 -5.039499641269813007e-02 9.882415142456573154e-01 1.443573824160530594e-01 -2.957571397283848165e-03 1.443927382928066327e-01 -9.895160382225924867e-01
-4.445914868593249802e-01 7.498923807529657426e-02 8.925889445792510868e-01 -1.246862119868056146e-01 9.816068250703000597e-01 -1.445731286089730894e-01 -8.870128287418374002e-01 -1.755695165690553394e-01 -4.270639138338804819e-01
6.376545157623246807e-01 6.505179390863277678e-02 7.675708323257106613e-01 6.983855751006845525e-02 9.874424454052538325e-01 -1.417038916085420763e-01 -7.671501120464156998e-01 1.439641661017120877e-01 6.251040109180315829e-01
8.058364481424018511e-01 1.583160187361664847e-02 5.919264981628662436e-01 6.501595355619343986e-02 9.912329123017888932e-01 -1.150227775394647989e-01 -5.885580214629797524e-01 1.311742122211130568e-01 7.977423026389871552e-01
-9.985420824803800111e-01 -5.374119375249328256e-02 -5.059012730080560127e-03 -5.388574451072612737e-02 9.869327891259812580e-01 1.518551819548354664e-01 -3.167973211832682615e-03 1.519063982920680622e-01 -9.883898067582753688e-01
-4.422531456215541557e-01 7.893829550161521325e-02 8.934097048337564795e-01 -1.319987337525291293e-01 9.795435881134380018e-01 -1.518903988854473086e-01 -8.871237171193030457e-01 -1.851029564570783603e-01 -4.227864780657959454e-01
6.494937510905951505e-01 6.707177506507421005e-02 7.574029603083739515e-01 7.218768677836202852e-02 9.861635651066237296e-01 -1.492325726300501865e-01 -7.569324971038416949e-01 1.516007910461360519e-01 6.356653167999090082e-01
8.025105301087583909e-01 1.650850041630536752e-02 5.964095224579873955e-01 6.886984479905233769e-02 9.903722239239145519e-01 -1.200824823084302717e-01 -5.926498068352964443e-01 1.374420877824724663e-01 7.936472005646344474e-01
-9.983379404515093647e-01 -5.733496554500624315e-02 -5.835955876391669614e-03 -5.753124485083010303e-02 9.855214092713950880e-01 1.594920303138601947e-01 -3.393010603001068038e-03 1.595626948684322477e-01 -9.871819659441574135e-01
-4.399286303859510916e-01 8.296561447565119207e-02 8.941920973601921174e-01 -1.395305293769971144e-01 9.773161173403177582e-01 -1.593249451863121835e-01 -8.871268407271400980e-01 -1.948587016315259657e-01 -4.183731048477659087e-01
6.611961328149156270e-01 6.901692605436490768e-02 7.470316846483867623e-01 7.447851189737256239e-02 9.848014161928611010e-01 -1.569048180588735741e-01 -7.465069492082129221e-01 1.593826671333543055e-01 6.460066100291117497e-01
7.990962439156876762e-01 1.718253929692325002e-02 6.009575303656240486e-01 7.284457749667619386e-02 9.894597272903751239e-01 -1.251523695332518726e-01 -5.967737096162757382e-01 1.437852858040994941e-01 7.894218967681748689e-01
-9.981106715968967036e-01 -6.107657016782107318e-02 -6.688783217246693086e-03 -6.133418500375160953e-02 9.840031983269098559e-01 1.672597483925461204e-01 -3.633867680263335939e-03 1.673539908665087339e-01 -9.858901747896339218e-01
-4.376244343146409865e-01 8.706643353938159358e-02 8.949325620634901446e-01 -1.472785421066799549e-01 9.749175465415698127e-01 -1.668676376062679656e-01 -8.870140278066188655e-01 -2.048297185373702811e-01 -4.138247224105640609e-01
6.727581783246940894e-01 7.087996027448395520e-02 7.364594114604867681e-01 7.670401099711485204e-02 9.833547622076581618e-01 -1.647115853256062024e-01 -7.358756200569451789e-01 1.673004568882211496e-01 6.561231812173677902e-01
7.955950015023663946e-01 1.785112133608920959e-02 6.055657941557582857e-01 7.693873866109190995e-02 9.884951858071436837e-01 -1.302217267944989765e-01 -6.009234760580502988e-01 1.501952233033565787e-01 7.850683860780314216e-01
-9.978582743281265710e-01 -6.496749722806482996e-02 -7.621591619530868056e-03 -6.529715397089685958e-02 9.823740753070480114e-01 1.751498154378803018e-01 -3.891791129351972189e-03 1.752723608232168717e-01 -9.845122922001845467e-01
-4.353471175337663701e-01 9.123565846933220924e-02 8.956276803888479909e-01 -1.552392542340700621e-01 9.723411747621191203e-01 -1.745090651143144655e-01 -8.867771203633362243e-01 -2.150085916559839605e-01 -4.091425721117513681e-01
6.841763373416375194e-01 7.265376186565551675e-02 7.256887558096450919e-01 7.885729169565645902e-02 9.818226773595492007e-01 -1.726434411408462322e-01 -7.250408726190601394e-01 1.753444071229399159e-01 6.660105644225898791e-01
7.920083354335809567e-01 1.851146083692856159e-02 6.102295653452158852e-01 8.115063364258755241e-02 9.874786010544764903e-01 -1.352796626211815456e-01 -6.050928616858199938e-01 1.566631363058234860e-01 7.805890663208703284e-01
-9.975786308182740258e-01 -6.900907131286883323e-02 -8.638484315745183564e-03 -6.942263595569918289e-02 9.806300711082535093e-01 1.831533817738135450e-01 -4.168087295205458176e-03 1.833096061715185077e-01 -9.830463953107922981e-01
-4.331032854262886200e-01 9.546786125439810089e-02 8.962741944407784933e-01 -1.634086836173919144e-01 9.695804995396823944e-01 -1.822395594562599697e-01 -8.864080021476489213e-01 -2.253875382089515766e-01 -4.043282223005493226e-01
6.954469958432201171e-01 7.433140929202335101e-02 7.147225458632893158e-01 8.093161201601258015e-02 9.802045641572610934e-01 -1.806905824379437808e-01 -7.140052871997024653e-01 1.835043705145342208e-01 6.756645586775547052e-01
7.883378963381388882e-01 1.916057912754372955e-02 6.149440896574703830e-01 8.547828208740734790e-02 9.864102226945808960e-01 -1.403151305277271221e-01 -6.092756555850097344e-01 1.631800991883649299e-01 7.759867464978587037e-01
-9.972695045382703460e-01 -7.320244814196308347e-02 -9.743557051512290873e-03 -7.371300402806152396e-02 9.787673446524284282e-01 1.912612822272026225e-01 -4.464118631024036402e-03 1.914572710242624098e-01 -9.814907972145182624e-01
-4.308995662545785366e-01 9.975728023563357194e-02 8.968690254667097683e-01 -1.717823818400970315e-01 9.666292501426725359e-01 -1.900492200930022080e-01 -8.858986268704560629e-01 -2.359584238983735982e-01 -3.993835814106987958e-01
7.065664808416881604e-01 7.590619844694314333e-02 7.035638259520780036e-01 8.292040089536094338e-02 9.785001696345190236e-01 -1.888428583255674920e-01 -7.027716665221679371e-01 1.917698283426019501e-01 6.850812489559935381e-01
7.845854499814366445e-01 1.979530077176958058e-02 6.197046213679402449e-01 8.991941493749364134e-02 9.852905570873584651e-01 -1.453169533529453383e-01 -6.134657044160869432e-01 1.697370442238182175e-01 7.712646532309360703e-01
-9.969285380419048437e-01 -7.754861119533119906e-02 -1.094088384480171490e-02 -7.817051370355347639e-02 9.767821985695932518e-01 1.994640502568673368e-01 -4.781299504595841812e-03 1.997066585250148740e-01 -9.798440639794785412e-01
-4.287425881832547803e-01 1.040978214765943682e-01 8.974092915953963967e-01 -1.803554341143333573e-01 9.634814206317798835e-01 -1.979279401266982319e-01 -8.852410465310307508e-01 -2.467127796876249501e-01 -3.943109101653808346e-01
7.175310659999345475e-01 7.737166521734008262e-02 6.922158584910443890e-01 8.481727822982941534e-02 9.767096000418663548e-01 -1.970897929872102161e-01 -6.913430397701864072e-01 2.001299143245544865e-01 6.942570264345656605e-01
7.807528739816986807e-01 2.041225048380459345e-02 6.245064369560207052e-01 9.447147251437046367e-02 9.841203745194192498e-01 -1.502738478136658173e-01 -6.176569360496848571e-01 1.763247812587461216e-01 7.664264353894449933e-01
-9.965532510217857132e-01 -8.204836883647351198e-02 -1.223450240851770010e-02 -8.279729646085745576e-02 9.746710943300006535e-01 2.077519327860329612e-01 -5.121091356625712826e-03 2.080488477469497333e-01 -9.781050308502067248e-01
-4.266389557809320832e-01 1.084830614235919588e-01 8.978923247218014714e-01 -1.891224610215906099e-01 9.601313025668658518e-01 -2.058654331557155936e-01 -8.844274397299604074e-01 -2.576418196167280517e-01 -3.891128327841276158e-01
7.283369780587176656e-01 7.872160743992184795e-02 6.806821247207612835e-01 8.661607439499460770e-02 9.748333338920035507e-01 -2.054206094563117702e-01 -6.797226655399215556e-01 2.085734394765465793e-01 7.031886079112967813e-01
7.768421541850248913e-01 2.100785077692375602e-02 6.293448479863044120e-01 9.913160372049191482e-02 9.829007149583062208e-01 -1.551744491797987235e-01 -6.218433827138256653e-01 1.829340174494210602e-01 7.614761668199744316e-01
-9.961410386583939847e-01 -8.670235194824556235e-02 -1.362839929039081840e-02 -8.759535322257426537e-02 9.724306667388988856e-01 2.161149057320037592e-01 -5.484997209499423154e-03 2.164747111151392178e-01 -9.762728175326960134e-01
-4.245952260874240047e-01 1.129062509053614660e-01 8.983156864322611179e-01 -1.980776221716941399e-01 9.565735171792160152e-01 -2.138512609880786342e-01 -8.834501398373179049e-01 -2.687364596363495117e-01 -3.837923470882969590e-01
7.389804040429536203e-01 7.995010617996249624e-02 6.689663242363743656e-01 8.831084917961902481e-02 9.728722332548782603e-01 -2.138242541874998959e-01 -6.679140336582902737e-01 2.170889179195444330e-01 7.118730542441072950e-01
7.728553807198110803e-01 2.157832037110102991e-02 6.342152131432975404e-01 1.038966663824106296e-01 9.816328922512723709e-01 -1.600073359725241173e-01 -6.260192035449537729e-01 1.895553769756064544e-01 7.564183471152572391e-01
-9.956891702840486857e-01 -9.151101209443118778e-02 -1.512649478615386844e-02 -9.256654782588860653e-02 9.700577377105792376e-01 2.245426902204365194e-01 -5.874555528731188227e-03 2.249749323219951969e-01 -9.743468424663024319e-01
-4.226178843403352037e-01 1.173603205112253300e-01 8.986771828666854089e-01 -2.072146218483321978e-01 9.528030468287302934e-01 -2.218748621321074421e-01 -8.823016628840457676e-01 -2.799873374340194343e-01 -3.783528334090504597e-01
7.494574992083204990e-01 8.105154626194323308e-02 6.570723732808724238e-01 8.989591006809365126e-02 9.708275532092469629e-01 -2.222894223366822797e-01 -6.559208658317247087e-01 2.256645935415982629e-01 7.203077876770913601e-01
7.687947437562971942e-01 2.211967337906656228e-02 6.391129493464304812e-01 1.087632287510351403e-01 9.803184966959788138e-01 -1.647610545832547957e-01 -6.301787064351980217e-01 1.961794206468652213e-01 7.512579003713178993e-01
-9.951947883831256947e-01 -9.647462021622071893e-02 -1.673262768371602122e-02 -9.771260051073943353e-02 9.675493292422655545e-01 2.330247694651162993e-01 -6.291333443279479611e-03 2.335400247002168972e-01 -9.723268359901046098e-01
-4.207133194618462024e-01 1.218378873759444203e-01 8.989748784182801655e-01 -2.165267166954510381e-01 9.488152655663117940e-01 -2.299255809722301758e-01 -8.809747350432263202e-01 -2.913848332156229182e-01 -3.727980622098527874e-01
7.597643956831492407e-01 8.202063598058022265e-02 6.450044017877401004e-01 9.136582980558920208e-02 9.687009493685770911e-01 -2.308045836554245001e-01 -6.437471150973457235e-01 2.342884674194589678e-01 7.284906079271620261e-01
7.646625290018737031e-01 2.262771928515392578e-02 6.440335418752745067e-01 1.137275721651416494e-01 9.789593959190682204e-01 -1.694241437080187818e-01 -6.343163690697892765e-01 2.027966653121425766e-01 7.460001718956863481e-01
-9.946549079493051115e-01 -1.015932658686151957e-01 -1.845053989748708309e-02 -1.030350814540109405e-01 9.649026755129174182e-01 2.415504062877546487e-01 -6.736919334920761331e-03 2.421603500124718256e-01 -9.702128523162906193e-01
-4.188877994127150894e-01 1.263312633881757963e-01 8.992071081758199469e-01 -2.260067254842429985e-01 9.446059686236378816e-01 -2.379926975276534795e-01 -8.794623195675090876e-01 -3.029190913946271380e-01 -3.671322003442227255e-01
7.698972117546292182e-01 8.285242592072739054e-02 6.327667491670988520e-01 9.271546317909262758e-02 9.664944834109018279e-01 -2.393580088983458809e-01 -6.313969640566338137e-01 2.429483258953324676e-01 7.364197069095322901e-01
7.604611129672590453e-01 2.309806372632137311e-02 6.489725534386586725e-01 1.187856948752800124e-01 9.775577340076606614e-01 -1.739851584900414527e-01 -6.384268590508975771e-01 2.093976029803177041e-01 7.406509228432127667e-01
-9.940664162198863396e-01 -1.068668569975227967e-01 -2.028386105313806712e-02 -1.085354043788591683e-01 9.621152340369655276e-01 2.501086612460932668e-01 -7.212914810914897688e-03 2.508261376122244424e-01 -9.680052802286071012e-01
-4.171474465259816244e-01 1.308324648279008406e-01 8.993724890188212751e-01 -2.356470409851936787e-01 9.401714006556252112e-01 -2.460654576818181727e-01 -8.777576430494786752e-01 -3.145800431309911938e-01 -3.613598158787553749e-01
7.798520617427620039e-01 8.354232681533715899e-02 6.203639588385539971e-01 9.393996294734360819e-02 9.642106265545002941e-01 -2.479377966362328045e-01 -6.188748218800109724e-01 2.516317691978849358e-01 7.440936819872396857e-01
7.561929580427519948e-01 2.352611008001680853e-02 6.539256321257457261e-01 1.239333170163540720e-01 9.761159288483629570e-01 -1.784326942626316970e-01 -6.425050530072716759e-01 2.159727195573571956e-01 7.352163227697834369e-01
-9.934260728063810664e-01 -1.122951202539865107e-01 -2.223609308384463454e-02 -1.142148202685798614e-01 9.591846958084981889e-01 2.586884113325814694e-01 -7.720926078307997591e-03 2.595275039256949023e-01 -9.657048524298672554e-01
-4.154982129375402455e-01 1.353332234264625344e-01 8.994699292820820258e-01 -2.454396439538918950e-01 9.355082825653313616e-01 -2.541331037614956156e-01 -8.758542208732553735e-01 -3.263574296513984119e-01 -3.554858814212389917e-01
7.896250664002899544e-01 8.408612637211433649e-02 6.078007715230959729e-01 9.503479485320563691e-02 9.618522609339303919e-01 -2.565319003623047767e-01 -6.061853200792204355e-01 2.603262404906949712e-01 7.515115476374492065e-01
7.518606074273195272e-01 2.390706185915932730e-02 6.588885181821616532e-01 1.291658867085685447e-01 9.746366676383043659e-01 -1.827554097850214720e-01 -6.465460545930287184e-01 2.225125131046886140e-01 7.297029401078389821e-01
-9.927305102396326575e-01 -1.178776018376285345e-01 -2.431059489950707780e-02 -1.200744112144166847e-01 9.561089943773215527e-01 2.672783692001618472e-01 -8.262554742305203495e-03 2.682544722009240767e-01 -9.633126534689211429e-01
-4.139458562344965897e-01 1.398249988310476255e-01 8.994986369129125414e-01 -2.553761192231432942e-01 9.306138367467169381e-01 -2.621849053360670312e-01 -8.737458817281011925e-01 -3.382408262724254100e-01 -3.495157759039361767e-01
7.992123637720774942e-01 8.448000500169834670e-02 5.950821173155531607e-01 9.599575165323555315e-02 9.594226788439342846e-01 -2.651281557746358319e-01 -5.933333070529405173e-01 2.690190552262837209e-01 7.586727454355922662e-01
7.474666799563618458e-01 2.423592591048161909e-02 6.638570495598247190e-01 1.344785872581992503e-01 9.731229005429260503e-01 -1.869420498656249596e-01 -6.505452112836224154e-01 2.290075115234969094e-01 7.241177305809897158e-01
-9.919762349466509921e-01 -1.236136688570567688e-01 -2.651056719055015776e-02 -1.261150844263936310e-01 9.528863138046799186e-01 2.758671028663129410e-01 -8.839388055197400576e-03 2.769969924663933658e-01 -9.608301261843232854e-01
-4.124959154450374421e-01 1.442989924437019789e-01 8.994581260519539656e-01 -2.654476738775400912e-01 9.254858105876349050e-01 -2.702101901001354722e-01 -8.714267910582985666e-01 -3.502196670386754640e-01 -3.434552847826855548e-01
8.086101204431352940e-01 8.472055038317892472e-02 5.822131065681270812e-01 9.681896610114089363e-02 9.569255798319213913e-01 -2.737143081142214274e-01 -5.803238414196372208e-01 2.776974306797094783e-01 7.655771522673882057e-01
7.430138648764648135e-01 2.450751640887049304e-02 6.688271661952790437e-01 1.398663454218579127e-01 9.715778324857122783e-01 -1.909814672702529470e-01 -6.544981298824864568e-01 2.354482895708399637e-01 7.184680235880326338e-01
-9.911596286751948037e-01 -1.295025111907108506e-01 -2.883903742758818153e-02 -1.323375664356157000e-01 9.495150954531671461e-01 2.844430558415204091e-01 -9.452988646402631784e-03 2.857449616386317226e-01 -9.582590766091328982e-01
-4.111536874953171106e-01 1.487461625933775844e-01 8.993482219767534591e-01 -2.756451574701512808e-01 9.201224980836234524e-01 -2.781983746962014559e-01 -8.688914733280899139e-01 -3.622832698788298611e-01 -3.373105986233521092e-01
8.178145431007286525e-01 8.480477080645035248e-02 5.691990196244297584e-01 9.750092282444836056e-02 9.543650656330396886e-01 -2.822780394356331768e-01 -5.671621841601638403e-01 2.863485155325749543e-01 7.722250866884364795e-01
7.385049166173420776e-01 2.471645963720254385e-02 6.737949129779885471e-01 1.453238406906679214e-01 9.700049130656489549e-01 -1.948626438171671416e-01 -6.584006906579957796e-01 2.418254851158274932e-01 7.127615065992051191e-01
-9.902769503808880325e-01 -1.355431438274435907e-01 -3.129884511769597671e-02 -1.387423975155488987e-01 9.459940435724533137e-01 2.929945676238334684e-01 -1.010488376805975842e-02 2.944882437157936295e-01 -9.556016772888281663e-01
-4.099242042595874769e-01 1.531572409881917785e-01 8.991690643561026652e-01 -2.859590842245621212e-01 9.145227594224578649e-01 -2.861389953288145938e-01 -8.661348329859467343e-01 -3.744208621741296206e-01 -3.310883100581892280e-01
8.268218903327995140e-01 8.473010723533049016e-02 5.560452954520752611e-01 9.803846903702666260e-02 9.517456329551223781e-01 -2.908069956856777494e-01 -5.538537896009850803e-01 2.949594193761969074e-01 7.786173133612460662e-01
7.339426496124116239e-01 2.485719953853894604e-02 6.787564413771807192e-01 1.508455155441232876e-01 9.684078246088665409e-01 -1.985747105664527057e-01 -6.622490600371890856e-01 2.481298145475953620e-01 7.070062076194489897e-01
-9.893243385903399689e-01 -1.417344096621258875e-01 -3.389262737699058614e-02 -1.453299263485353932e-01 9.423221296498550670e-01 3.015098944971645323e-01 -1.079655409453071993e-02 3.032166899923068315e-01 -9.528604689721330567e-01
-4.088122103294161147e-01 1.575227503841632459e-01 8.989211087726138860e-01 -2.963796571492920418e-01 9.086860384099990640e-01 -2.940217380174632300e-01 -8.631521740189531666e-01 -3.866216066261044526e-01 -3.247954091058005699e-01
8.356284845823114260e-01 8.449444404048496449e-02 5.427575192302354079e-01 9.842882403409654313e-02 9.490721641339865400e-01 -2.992888134650149579e-01 -5.404042952770959918e-01 3.035172420017041017e-01 7.847550455102181299e-01
7.293299332200579022e-01 2.492400402544218962e-02 6.837080097033867432e-01 1.564255866174394938e-01 9.667904683716008751e-01 -2.021069670179907185e-01 -6.660397017900783201e-01 2.543520872514338227e-01 7.012104757847127390e-01
-9.882978142523717313e-01 -1.480749827177240685e-01 -3.662280487798352802e-02 -1.521003049622648984e-01 9.384985955024400806e-01 3.099772305675591588e-01 -1.152942211783183034e-02 3.119201592284369107e-01 -9.500383606426299199e-01
-4.078221416263235755e-01 1.618330233962740894e-01 8.986051264808921912e-01 -3.068967939757638042e-01 9.026123776195041915e-01 -3.018364683325450715e-01 -8.599392179955026583e-01 -3.988746273034760037e-01 -3.184392768594929146e-01
8.442307241751124680e-01 8.409611835694509596e-02 5.293414089565070535e-01 9.866958742098579094e-02 9.463499156924877198e-01 -3.077111463483147569e-01 -5.268195107215921658e-01 3.120091023449735879e-01 7.906399453461393501e-01
7.246696867975471745e-01 2.491097202965213142e-02 6.886459819887741363e-01 1.620580567209881639e-01 9.651569489221792919e-01 -2.054488992402903058e-01 -6.697693866463009238e-01 2.604832190751792953e-01 6.953829601677555816e-01
-9.871932840880264237e-01 -1.545633717617176661e-01 -3.949156822850328347e-02 -1.590534839591025429e-01 9.345229550952269815e-01 3.183847289688317428e-01 -1.230484018461758776e-02 3.205885377079692455e-01 -9.471386278672713210e-01
-4.069581049795510941e-01 1.660782223679099778e-01 8.982222023789925291e-01 -3.175001548156852760e-01 8.963024311592299176e-01 -3.095732604571494462e-01 -8.564921205028501738e-01 -4.111690357421984854e-01 -3.120276775597995433e-01
8.526250953375245079e-01 8.353392802735658262e-02 5.158028011449703465e-01 9.875874603211980129e-02 9.435845048493430864e-01 -3.160616906402662907e-01 -5.131054052364295570e-01 3.204221669556283625e-01 7.962741224230629467e-01
7.199648749788291058e-01 2.481204127440217455e-02 6.935668254786385711e-01 1.677367276459922063e-01 9.635115567401817405e-01 -2.085901968615154478e-01 -6.734352002942326498e-01 2.665142447148161065e-01 6.895325868795164626e-01
-9.860065444486008079e-01 -1.611979242813945112e-01 -4.250086483707737200e-02 -1.661892080590905429e-01 9.303949950780703304e-01 3.267205231667730803e-01 -1.312407822370874853e-02 3.292117591172092905e-01 -9.441649094462951641e-01
-4.062238587868836626e-01 1.702483602056615031e-01 8.977737311815139343e-01 -3.281791714190642750e-01 8.897574749667427341e-01 -3.172224254170921687e-01 -8.528074858952576776e-01 -4.234939569676166582e-01 -3.055687490777159732e-01
8.608081841191189687e-01 8.280713809897913280e-02 5.021476356943260777e-01 9.869467950251895050e-02 9.407818940358900761e-01 -3.243282104475934124e-01 -4.992680947060808561e-01 3.287436778617954802e-01 8.016601299019803228e-01
7.152185032060206504e-01 2.462099675130013932e-02 6.984671067349643714e-01 1.734552136870871897e-01 9.618587490811153495e-01 -2.115207688641452810e-01 -6.770345497214351749e-01 2.724363289561154144e-01 6.836685345607247388e-01
-9.847332856894697173e-01 -1.679768307795635740e-01 -4.565238631742140479e-02 -1.735070119751217221e-01 9.261147740419473084e-01 3.349727482896154851e-01 -1.398831121637566371e-02 3.377798241791344913e-01 -9.411212023575001862e-01
-4.056227948716142340e-01 1.743333220782194992e-01 8.972614117935262534e-01 -3.389230779002593286e-01 8.829794145527216642e-01 -3.247745383227377269e-01 -8.488823802784193351e-01 -4.358385553038011118e-01 -2.990709918456493366e-01


==> data/r_tracking_scen1_0.txt <==
8.660254037844387076e-01 0.000000000000000000e+00 -5.000000000000001110e-01 0.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 5.000000000000001110e-01 0.000000000000000000e+00 8.660254037844387076e-01
8.660535252372906223e-01 7.047387670363480699e-09 -4.999512890513053698e-01 -9.198659083596008267e-09 1.000000000000000000e+00 -1.838466019729660640e-09 4.999512890513053698e-01 6.191091443803164878e-09 8.660535252372906223e-01
8.663215462935336397e-01 3.024223624144008229e-05 -4.994867140505222514e-01 -5.150124429337047912e-05 9.999999982597144177e-01 -2.877834584807361702e-05 4.994867123109510976e-01 5.065548835648205945e-05 8.663215463433994179e-01
8.661466197309373172e-01 4.211158249367584526e-04 -4.997898116109745215e-01 -7.177077046840366461e-04 9.999996619600263204e-01 -4.012175020891298660e-04 4.997894737030003642e-01 7.062161817271696241e-04 8.661466291768287196e-01
8.653819755197541541e-01 1.508666758728525190e-03 -5.011105270996994987e-01 -2.566150916347812415e-03 9.999956979115399713e-01 -1.420925010858051837e-03 5.011062275755532314e-01 2.515568131270198415e-03 8.653821240365291434e-01
8.650993344573091326e-01 3.417339559232061407e-03 -5.015889385860281546e-01 -5.839058901575572280e-03 9.999776456440936379e-01 -3.257852550355804649e-03 5.015665926999777202e-01 5.747173429855442425e-03 8.650999497658651283e-01
8.655367748985076659e-01 6.346918430241125716e-03 -5.008051596426797980e-01 -1.092002462537205489e-02 9.999211500433899946e-01 -6.200544982951250450e-03 5.007263168243419882e-01 1.083560438296819403e-02 8.655378358669160166e-01
8.662179858559981849e-01 1.052824330654746413e-02 -4.995553593671639425e-01 -1.818689402893674742e-02 9.997798352032623015e-01 -1.046508511758312450e-02 4.993351959006679386e-01 1.815040533476245874e-02 8.662187511945385054e-01
8.668131269309693465e-01 1.616299146274865345e-02 -4.983711073960150895e-01 -2.795624165156202628e-02 9.994777158601890754e-01 -1.620938159272818785e-02 4.978488239745824107e-01 2.798308785452958275e-02 8.668122606777380890e-01
8.673994145790255850e-01 2.340091727266729177e-02 -4.970620209377915599e-01 -4.046385720016525828e-02 9.989026155466584900e-01 -2.358476021776257162e-02 4.959646477809163678e-01 4.057045384072630045e-02 8.673944353215030656e-01
8.680010100526485139e-01 3.236626569511757978e-02 -4.955064796675575090e-01 -5.589112300081608420e-02 9.979004380983258482e-01 -3.272457811611176326e-02 4.934069607507480248e-01 5.609938046113262244e-02 8.679875751383699933e-01
8.685357492816885294e-01 4.316563784012515670e-02 -4.937432327936771004e-01 -7.437555179317313636e-02 9.962708725520981190e-01 -4.373357748620839563e-02 4.900142135848276070e-01 7.470660087392766435e-02 8.685073369124217679e-01
8.688738518509393494e-01 5.588347925564074448e-02 -4.918691556867502146e-01 -9.600733697089713914e-02 9.937650781698302849e-01 -5.668827619418401187e-02 4.856344518436359059e-01 9.647800866723904578e-02 8.688217153283726013e-01
8.688702690800669259e-01 7.057765107444852193e-02 -4.899829085565594045e-01 -1.208226069331807540e-01 9.900858247474381146e-01 -7.163768064402570301e-02 4.800691129020928094e-01 1.214448632219523316e-01 8.687835127547017811e-01
8.683619860385740630e-01 8.727634906082085142e-02 -4.881908439306875125e-01 -1.487993358426636381e-01 9.848901803747475148e-01 -8.860073506568273694e-02 4.730816196555572284e-01 1.495799836074695743e-01 8.682278558351279596e-01
8.671624424099415585e-01 1.059751505833091134e-01 -4.866195289263161583e-01 -1.798553868543582845e-01 9.777946606210290437e-01 -1.075622679217764499e-01 4.644150495979798010e-01 1.807951025881283369e-01 8.669670077846413081e-01
8.650633288426736733e-01 1.266324692773203309e-01 -4.854169906547982638e-01 -2.138455979199203882e-01 9.683830137555631268e-01 -1.284694474183041557e-01 4.538011649851768636e-01 2.149384944453207880e-01 8.647924295827726926e-01
8.618413023328030942e-01 1.491647358655902866e-01 -4.847467907758097883e-01 -2.505580230822901378e-01 9.562168625772057284e-01 -1.512282671728403527e-01 4.409651308917663104e-01 2.517919643220452031e-01 8.614816074882002406e-01
8.572653482524014157e-01 1.734427285694737364e-01 -4.847821599358462796e-01 -2.897116077979777216e-01 9.408488839139313997e-01 -1.757002047381281962e-01 4.256328311970298817e-01 2.910687161896401420e-01 8.568055178760901613e-01
8.511041526515590316e-01 1.992883239951900309e-01 -4.857014363355947606e-01 -3.309553783278793571e-01 9.218382244283142013e-01 -2.016998402049522965e-01 4.075417265693440094e-01 3.324130742044319464e-01 8.505358835480352209e-01
8.431343566271662926e-01 2.264725420114466481e-01 -4.876829342818631008e-01 -3.738697065821264820e-01 8.987677454683044020e-01 -2.289934108353688935e-01 3.864529714921198233e-01 3.754020876616097069e-01 8.424531876633953864e-01
8.331496702360745576e-01 2.547156813148330201e-01 -4.908987152945513688e-01 -4.179703423737237689e-01 8.712623618475390241e-01 -2.572988335065675147e-01 3.621635264373162522e-01 4.195495423906080990e-01 8.323555499894975673e-01
8.209703652380748728e-01 2.836895033962378854e-01 -4.955077447060317608e-01 -4.627152656423358934e-01 8.390076510162867152e-01 -2.862878699450528419e-01 3.345179252931067548e-01 4.643128548715067527e-01 8.200678816163127216e-01
8.064526135094673975e-01 3.130218745589610774e-01 -5.016487697695904968e-01 -5.075145458952978750e-01 8.017678283862635924e-01 -3.155904546551821510e-01 3.034191290417252995e-01 5.091027945438612035e-01 8.054509151519985144e-01
7.894970052395252624e-01 3.423039727848737890e-01 -5.094334784184425535e-01 -5.517432744929674504e-01 7.594020035053078432e-01 -3.448013284833785219e-01 2.688379396022805290e-01 5.532961117591710387e-01 7.884095223566137678e-01
7.700556572522513354e-01 3.710997783105804970e-01 -5.189404968506907689e-01 -5.947572580736950609e-01 7.118776528224519673e-01 -3.734889708956038445e-01 2.308204685517812327e-01 5.962509219697987861e-01 7.688997004471399555e-01
7.481373310336060234e-01 3.989572064027718246e-01 -5.302109781711509262e-01 -6.359110024763998670e-01 6.592802479621756584e-01 -4.012066195570462290e-01 1.894933530321652737e-01 6.373246442012330260e-01 7.469334421823666803e-01
7.238113668041095128e-01 4.254216743359693909e-01 -5.432435036798392014e-01 -6.745765039769554550e-01 6.018188818290697295e-01 -4.275050569949283563e-01 1.450642808116305027e-01 6.758923231397060416e-01 7.225828132148008898e-01
6.972090540444646489e-01 4.500513354474746652e-01 -5.579904393628688508e-01 -7.101625350296723038e-01 5.398277027506370729e-01 -4.519460423360286416e-01 9.781977713454551027e-02 7.113647775964977438e-01 6.959823592566360961e-01
6.685229337876730238e-01 4.724317690551271820e-01 -5.743564316583956719e-01 -7.421333836515828786e-01 4.737579815946297845e-01 -4.741217309354577303e-01 4.811577568505809310e-02 7.432103325861563192e-01 6.673254630743531424e-01
6.380021892044448473e-01 4.921893559495391646e-01 -5.922016923821762369e-01 -7.700259985395234708e-01 4.041684171291234362e-01 -4.936677548397795934e-01 -3.628793676353880837e-03 7.709718078408034359e-01 6.368589352212449262e-01
6.059416199570425432e-01 5.090059659319745577e-01 -6.113490654687327996e-01 -7.934691286825821255e-01 3.317159640505792373e-01 -5.102658728757969442e-01 -5.693412888188570387e-02 7.942779399175408095e-01 6.048810289046998578e-01
5.726746680517382782e-01 5.226314480621282454e-01 -6.315853814555196788e-01 -8.121947722256926960e-01 2.571334001494867127e-01 -5.236621682886964946e-01 -1.112806206897070660e-01 8.128584034283258264e-01 5.717323144924262301e-01
5.385717580519122638e-01 5.328845165315545529e-01 -6.526672609146286774e-01 -8.260386592890636148e-01 1.811980805486470558e-01 -5.336922230700126280e-01 -1.661342673526405300e-01 8.265599480052353565e-01 5.377713803883430455e-01
5.040212580833732803e-01 5.396671347346542191e-01 -6.743307460640828310e-01 -8.349509083041295465e-01 1.047175509393339921e-01 -5.402695764591758376e-01 -2.209514700611038551e-01 8.353404205547323436e-01 5.033754360964393104e-01
4.694130157540385428e-01 5.429731488851714527e-01 -6.962984850122972968e-01 -8.389994302980541274e-01 2.850805394890004729e-02 -5.433849895052194068e-01 -2.751933440333168002e-01 8.392660188818370504e-01 4.689362141592313682e-01
4.351240516379702994e-01 5.428769239382253975e-01 -7.182977830548604725e-01 -8.383660622059208034e-01 -4.664124905320876646e-02 -5.431085891680363931e-01 -3.283434260458024667e-01 8.385160936691239408e-01 4.348348597230653478e-01
4.015314567511160670e-01 5.395111387205938636e-01 -7.400677134125870360e-01 -8.333254042940508866e-01 -1.199904225700598737e-01 -5.396026955544379611e-01 -3.799227023981108786e-01 8.333846828973201504e-01 4.014084086247444172e-01
3.690087563808788773e-01 5.331204864785878961e-01 -7.613245593116455545e-01 -8.242222144605608758e-01 -1.908478754470215866e-01 -5.331367832246127758e-01 -4.295233159026023984e-01 8.242327555576716147e-01 3.689852107630347544e-01
3.377288430205760417e-01 5.241029606188953860e-01 -7.818281878152589792e-01 -8.115405473462906638e-01 -2.586312846835822632e-01 -5.239387355367065569e-01 -4.768030710942058326e-01 8.114344984368292435e-01 3.379835589813582342e-01
3.078332964639494684e-01 5.127252175751616514e-01 -8.014683480029897167e-01 -7.958707912833508091e-01 -3.228402201811639838e-01 -5.122146774697018401e-01 -5.213715998883629021e-01 7.955419809764163741e-01 3.086820554129570682e-01
2.801356593152944940e-01 4.990693598106986095e-01 -8.200327959771638309e-01 -7.774639227318702606e-01 -3.831260230513943155e-01 -4.987627685695826818e-01 -5.630931195018793467e-01 7.772671513443508706e-01 2.806811611253599015e-01
2.548240759054009041e-01 4.839817154217581630e-01 -8.371537430343193309e-01 -7.569127003074430649e-01 -4.389410012930720084e-01 -4.841631558649732714e-01 -6.017872169232690860e-01 7.570287289933241848e-01 2.544791720878128993e-01
2.296240349288846683e-01 4.685936979969071992e-01 -8.530490893146547293e-01 -7.354957684679996888e-01 -4.904824086637963876e-01 -4.674109341436368803e-01 -6.374313901500654467e-01 7.347427801543503501e-01 2.320221322684779541e-01
1.993780752727142003e-01 4.517363294855071820e-01 -8.695876446474556376e-01 -7.142393681734484634e-01 -5.405682999516421283e-01 -4.445762454726803203e-01 -6.709027560323040928e-01 7.097324860187486095e-01 2.148704033549196646e-01
1.626870739919283049e-01 4.319392422317025471e-01 -8.871084527701489364e-01 -6.938465364214927433e-01 -5.891471821332591174e-01 -4.141045540444329154e-01 -7.015054524747779130e-01 6.828865856090183817e-01 2.038529159551414616e-01
1.253780414173398527e-01 4.102268083929587195e-01 -9.033240351092617360e-01 -6.733775671392687734e-01 -6.334765282860466140e-01 -3.811432016765580744e-01 -7.285897328428061481e-01 6.560651292260430978e-01 1.968134838105969064e-01
9.218453066440429611e-02 3.868179593088794666e-01 -9.175368541166604164e-01 -6.522995183661348673e-01 -6.727516490377454250e-01 -3.491569232541480439e-01 -7.523346001916251247e-01 6.306957151218870461e-01 1.903038735323045461e-01
6.290558662168196924e-02 3.624074123339142695e-01 -9.298944857655723206e-01 -6.318425724651168807e-01 -7.067729454653253196e-01 -3.181932858797178465e-01 -7.725398700341915559e-01 6.075630593145904257e-01 1.845244649466563913e-01
3.586723556246068645e-02 3.406987380210889094e-01 -9.394881113265589612e-01 -6.119217187131378299e-01 -7.357628143743533133e-01 -2.901807904584496334e-01 -7.901046459680305389e-01 5.853011625605819557e-01 1.820911791519978506e-01
9.125164730121745893e-03 3.250697771296221505e-01 -9.456460074285443218e-01 -5.926581855748198624e-01 -7.599308198703024209e-01 -2.669483547100688914e-01 -8.054023879029729160e-01 5.628807946698379805e-01 1.857207703840399460e-01
-1.696348382367164620e-02 3.166466807422854135e-01 -9.483918598298159974e-01 -5.755089840131325518e-01 -7.787390763339846478e-01 -2.497095519011324483e-01 -8.176195016856777631e-01 5.415720917526914979e-01 1.954431372493760088e-01
-3.949626572985796835e-02 3.115062545434287289e-01 -9.494229291383906588e-01 -5.600619717414342391e-01 -7.937846224793564387e-01 -2.371424907611514032e-01 -8.275086904694679557e-01 5.223694348788321395e-01 2.058143355111013983e-01
-5.708951588485053352e-02 3.069296301514109482e-01 -9.500184152484369982e-01 -5.461497038555325201e-01 -8.061657107176207759e-01 -2.276342413646676721e-01 -8.357399644354384094e-01 5.058567475069120079e-01 2.136531367595166098e-01
-7.065150904708528135e-02 3.038193827106431266e-01 -9.501063871791903814e-01 -5.349094212377439872e-01 -8.154949834318967472e-01 -2.209973824924458263e-01 -8.419502808007557348e-01 4.926070591117573949e-01 2.201318013663500217e-01
-8.008849289880475009e-02 3.003739610258149839e-01 -9.504532165461170301e-01 -5.262026250221278900e-01 -8.225687713803327972e-01 -2.156186767644946434e-01 -8.465793705997211038e-01 4.828624026443888440e-01 2.239358599855504894e-01
-8.464782211093592468e-02 2.977718539100963624e-01 -9.508767897213704634e-01 -5.192800247988376139e-01 -8.276463437346103236e-01 -2.129548908751562886e-01 -8.504016710101137688e-01 4.757451552266983574e-01 2.246854361580444825e-01
-8.861415921800033790e-02 2.968965281028622671e-01 -9.507891366578361536e-01 -5.145113618929697541e-01 -8.309825745655201601e-01 -2.115325489174218199e-01 -8.528924840031880672e-01 4.704470346053063468e-01 2.263934591854308287e-01
-9.435067491225046510e-02 2.954249385377181736e-01 -9.506955642231580406e-01 -5.113994884345087755e-01 -8.337108024122226180e-01 -2.083191329909255540e-01 -8.541478287583046392e-01 4.665301744058508726e-01 2.297413393282122795e-01
-9.990289275694412552e-02 2.940189931259737932e-01 -9.505641712688225331e-01 -5.091902772148142464e-01 -8.358756760279448805e-01 -2.050295486380605825e-01 -8.548360507189055602e-01 4.635349888692490428e-01 2.332180106365931427e-01
-1.048285456048549946e-01 2.933888687044006183e-01 -9.502283661029717887e-01 -5.081425735676152744e-01 -8.371490250641264730e-01 -2.024169823959049985e-01 -8.548696397430735061e-01 4.616324095582278186e-01 2.368404895515399122e-01
-1.090655783081862923e-01 2.927359592595227822e-01 -9.499528187150706460e-01 -5.076580697392065744e-01 -8.380325623721575079e-01 -1.999617679273187620e-01 -8.546273947498780332e-01 4.604422684336908489e-01 2.400102780771549149e-01
-1.126372447401918359e-01 2.920849188810816233e-01 -9.497364114635019616e-01 -5.073885140327210053e-01 -8.387165706397624598e-01 -1.977660485572382276e-01 -8.543241462846556944e-01 4.596095237225927832e-01 2.426712565972451441e-01
-1.156634703601087805e-01 2.913298455593102410e-01 -9.496045928230574251e-01 -5.067064094258691975e-01 -8.395765727334399964e-01 -1.958565627287328359e-01 -8.543246316658554829e-01 4.585172838656783600e-01 2.447270400373470767e-01
-1.183508111572834504e-01 2.903053997463071467e-01 -9.495872052510764272e-01 -5.048902468880737127e-01 -8.410545420986438314e-01 -1.941985988943804864e-01 -8.550315339773809642e-01 4.564537567962140274e-01 2.461118522357459981e-01
-1.208793277479830452e-01 2.889210723274743264e-01 -9.496908981812650641e-01 -5.012910312281857461e-01 -8.435219694361801857e-01 -1.928159461473296643e-01 -8.567937267121985556e-01 4.527640677479278786e-01 2.467979108966930069e-01
-1.232668429804119475e-01 2.869673627496319712e-01 -9.499763250408739257e-01 -4.951155180095143660e-01 -8.474061344265552131e-01 -1.917380169982313975e-01 -8.600383184764579525e-01 4.467130802346904184e-01 2.465390733726042227e-01
-1.257119784007388330e-01 2.827871988987369356e-01 -9.509089854584289458e-01 -4.867877016202877272e-01 -8.527734906380580737e-01 -1.892487971328219998e-01 -8.644271120446247458e-01 4.390999587838610441e-01 2.448611732353695447e-01
-1.272717137296014989e-01 2.729233112504375058e-01 -9.535799793726937867e-01 -4.765522671575175839e-01 -8.599882933537752461e-01 -1.825323860620107208e-01 -8.698849622515383295e-01 4.311994915008107165e-01 2.395144066190630361e-01
-1.297166415924462524e-01 2.558117984907881670e-01 -9.579842987475764016e-01 -4.618580287579373556e-01 -8.705254708629831528e-01 -1.699192921672346701e-01 -8.774170924741604427e-01 4.204113798789111955e-01 2.310703734850071134e-01
-1.349541540466620282e-01 2.359188787925506070e-01 -9.623563056034990515e-01 -4.439603258918755069e-01 -8.826906660236876201e-01 -1.541311686474810538e-01 -8.858253808395474271e-01 4.064473775827866509e-01 2.238613944308981141e-01
-1.386782737853571035e-01 2.204921400894352124e-01 -9.654799596774108483e-01 -4.255801728335520950e-01 -8.935603429521916663e-01 -1.429385532112524837e-01 -8.942314313816519533e-01 3.910666562901303767e-01 2.177544889713632081e-01
-1.367605389752922784e-01 2.176627844883914364e-01 -9.663950885781383837e-01 -4.045714159232767781e-01 -9.027642408057231505e-01 -1.460777017217256557e-01 -9.042226077670382223e-01 3.709981641076226522e-01 2.115226650544828058e-01
-1.360909247771424080e-01 2.236817275456455256e-01 -9.651143688472876292e-01 -3.792008257061345589e-01 -9.117523355683855302e-01 -1.578429991142473177e-01 -9.152518746099831404e-01 3.444911658486907169e-01 2.089015142959043669e-01
-1.427509598733441576e-01 2.329229714135865603e-01 -9.619610453875481193e-01 -3.516474308573863672e-01 -9.204402410100640530e-01 -1.706863998704493957e-01 -9.251844398965206606e-01 3.139054827765848099e-01 2.133004923954950061e-01
-1.478701991094102941e-01 2.438617580457664302e-01 -9.584705771061371449e-01 -3.262955099085093624e-01 -9.268904178861341325e-01 -1.854869090917570518e-01 -9.336303574910626013e-01 2.853166595095630309e-01 2.166304673341560849e-01
-1.494189471615470777e-01 2.468087688841559546e-01 -9.574755400693127916e-01 -3.010353384278526279e-01 -9.337312892608923276e-01 -1.937101042094090397e-01 -9.418342228050343712e-01 2.592900134156330694e-01 2.138153074411601184e-01
-1.534055045802434902e-01 2.359161214347519908e-01 -9.595886279086808246e-01 -2.701850760987153932e-01 -9.440931339555197477e-01 -1.889131521932150837e-01 -9.505086931838196973e-01 2.302862090209242818e-01 2.085700988079521867e-01
-1.583100993315576799e-01 2.122534819980568810e-01 -9.643061608375905758e-01 -2.350302862366366874e-01 -9.566516398390706444e-01 -1.719837333724960060e-01 -9.590092163275373283e-01 1.994143910877991255e-01 2.013336127573468748e-01
-1.622119380821403500e-01 1.821251027002978029e-01 -9.698029357091275671e-01 -2.020303271155629021e-01 -9.681292427117935695e-01 -1.480186350831146913e-01 -9.658524908438217427e-01 1.719192146698431123e-01 1.938369148487714688e-01
-1.653207189826730872e-01 1.544209267225080395e-01 -9.740755808792321835e-01 -1.741764221115112699e-01 -9.767128924951344882e-01 -1.252776900099140944e-01 -9.707376750984194613e-01 1.489500017588092640e-01 1.883673621426122935e-01
-1.672957393030784778e-01 1.370384727705323546e-01 -9.763363112123590870e-01 -1.477431560367649388e-01 -9.825950119487256718e-01 -1.126010760951241807e-01 -9.747738688820770658e-01 1.254093277001510631e-01 1.846304554250559893e-01
-1.662547371392668338e-01 1.273853189450600554e-01 -9.778201996768213222e-01 -1.212619740817430236e-01 -9.867354497624147847e-01 -1.079290777499933851e-01 -9.785984345075114943e-01 1.006286872588068593e-01 1.794964380705569573e-01
-1.617578792266813614e-01 1.195168719645990224e-01 -9.795662845483630310e-01 -9.718756338573021625e-02 -9.897426216186555603e-01 -1.047096961822341910e-01 -9.820330778702066610e-01 7.826404198115990973e-02 1.717142210230130639e-01
-1.558968293621091905e-01 1.112612491725199770e-01 -9.814871945305307932e-01 -7.616672145620914658e-02 -9.920316590357366460e-01 -1.003584476435158690e-01 -9.848323761622856942e-01 5.911109797131572363e-02 1.631289948450975191e-01
-1.499107695220531222e-01 1.006851730715947607e-01 -9.835594832570366819e-01 -5.766096966951343716e-02 -9.939983236261571431e-01 -9.296529032472830578e-02 -9.870167038901001000e-01 4.277649532082519745e-02 1.548166583090789250e-01
-1.437900680631808148e-01 8.819996885597763958e-02 -9.856699152455606905e-01 -4.172867172693150994e-02 -9.956748554568225495e-01 -8.300783196146015175e-02 -9.887280385840649943e-01 2.919499451687897207e-02 1.468486227816508116e-01
-1.377517177713843965e-01 7.488823734417435207e-02 -9.876316196631796940e-01 -2.885908277641640457e-02 -9.970176555892340531e-01 -7.157477058748759613e-02 -9.900462704299920480e-01 1.864259506694671692e-02 1.395021005463109587e-01
-1.318237970127830727e-01 6.307236793892137539e-02 -9.892645565993507528e-01 -1.897793230814614346e-02 -9.979513793447664094e-01 -6.109732031100596761e-02 -9.910914814619486979e-01 1.072011503928764486e-02 1.327507231886307371e-01
-1.262719209453300184e-01 5.415692873575990440e-02 -9.905162437086463267e-01 -1.201239828759477490e-02 -9.985189066321822349e-01 -5.306312641987640660e-02 -9.919229326253913293e-01 5.198092725357865429e-03 1.267354550386831091e-01
-1.215595009546469041e-01 4.818316380615315919e-02 -9.914139753167126035e-01 -7.689764000201916583e-03 -9.988368268969425312e-01 -4.760105843433790063e-02 -9.925543588425165265e-01 1.837378588496425824e-03 1.217886233711677479e-01
-1.179062312823376119e-01 4.461681739707090699e-02 -9.920219051160877877e-01 -5.497984129410930787e-03 -9.990041466701178319e-01 -4.427738820687460164e-02 -9.930095129430073220e-01 2.335407158586405574e-04 1.180341165232551975e-01
-1.152533462856987351e-01 4.275186766644731989e-02 -9.924157112727406416e-01 -4.725615392116098989e-03 -9.990856994284021964e-01 -4.249039605401164210e-02 -9.933248888098570317e-01 -2.073853696611775710e-04 1.153499989691973843e-01
-1.133710517213471908e-01 4.179065100339625360e-02 -9.926734337738208902e-01 -4.573409098438487030e-03 -9.991263747634150372e-01 -4.153999496069912811e-02 -9.935421926424737871e-01 -1.695312033945517438e-04 1.134631336529937778e-01
-1.120394088094445739e-01 4.118685018440028378e-02 -9.928498447628009149e-01 -4.524923739640137471e-03 -9.991514572499605729e-01 -4.093764209661796688e-02 -9.936934617570856165e-01 -9.405938609248487570e-05 1.121307059375409865e-01


==> data/r_tracking_scen2_0.txt <==
8.660254037844387076e-01 0.000000000000000000e+00 -5.000000000000001110e-01 0.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 5.000000000000001110e-01 0.000000000000000000e+00 8.660254037844387076e-01
8.660535252372906223e-01 7.047387670363480699e-09 -4.999512890513053698e-01 -9.198659083596008267e-09 1.000000000000000000e+00 -1.838466019729660640e-09 4.999512890513053698e-01 6.191091443803164878e-09 8.660535252372906223e-01
8.663200821959333719e-01 9.089772634998490463e-08 -4.994892543228766635e-01 -1.189551097617325543e-07 9.999999999999927836e-01 -2.433580704935185357e-08 4.994892543228707793e-01 8.049939743608260036e-08 8.663200821959378128e-01
8.661229438510842371e-01 2.257989613917072762e-07 -4.998310175796225607e-01 -2.978481976099463685e-07 9.999999999999537037e-01 -6.437014753259908774e-08 4.998310175795848131e-01 2.046262293726992669e-07 8.661229438511113266e-01
8.652627749476619057e-01 1.525919339964238464e-07 -5.013185916060249880e-01 -2.087389476703665644e-07 9.999999999999765743e-01 -5.589680409562357228e-08 5.013185916060047820e-01 1.530101390819169993e-07 8.652627749476735630e-01
8.647551144985691218e-01 -1.866883411047383007e-07 -5.021937792809981760e-01 9.670358436434276845e-08 9.999999999999742428e-01 -2.052264010177155481e-07 5.021937792810234891e-01 1.289066414082557446e-07 8.647551144985649030e-01
8.647610911557809255e-01 -7.603449842033451532e-07 -5.021834876043671514e-01 5.717988097011861482e-07 9.999999999996966871e-01 -5.294391953679757288e-07 5.021834876046171736e-01 1.706904958232818762e-07 8.647610911559531210e-01
8.649197504612906595e-01 -1.453260500523318758e-06 -5.019101764856603864e-01 1.224876346999792454e-06 9.999999999989419575e-01 -7.846837433869711127e-07 5.019101764862696768e-01 6.391056402551356112e-08 8.649197504621555233e-01
8.650148450512732401e-01 -1.919156479181569533e-06 -5.017462683839698512e-01 1.700604210476379264e-06 9.999999999981551424e-01 -8.930980054969504576e-07 5.017462683847581095e-01 -8.072878376404467068e-08 8.650148450529411281e-01
8.650369395045365284e-01 -2.037189890211608012e-06 -5.017081754251915271e-01 1.873996992112789074e-06 9.999999999979001242e-01 -8.293930374100949149e-07 5.017081754258276849e-01 -2.227439969376044710e-07 8.650369395065377054e-01
8.650237146931212262e-01 -1.964513145780840002e-06 -5.017309767341999738e-01 1.846383771444067943e-06 9.999999999980274668e-01 -7.321600899438396196e-07 5.017309767346485039e-01 -2.930520923195381621e-07 8.650237146950421341e-01
8.650082101874186913e-01 -1.884276548616365289e-06 -5.017577067717126083e-01 1.771820806435280708e-06 9.999999999981847854e-01 -7.008103698654694153e-07 5.017577067721222805e-01 -2.828180209292603695e-07 8.650082101891871655e-01
8.650022766707824440e-01 -1.856667206859217507e-06 -5.017679357540857366e-01 1.732540490023728628e-06 9.999999999982447374e-01 -7.135086023842347903e-07 5.017679357545296037e-01 -2.521466998030272377e-07 8.650022766724807521e-01
8.650033646963216638e-01 -1.861826282077292341e-06 -5.017660600923266045e-01 1.731738871335092747e-06 9.999999999982377430e-01 -7.251712711034961295e-07 5.017660600927924541e-01 -2.416522010929092839e-07 8.650033646980213042e-01
8.650059882433511760e-01 -1.871365664927957153e-06 -5.017615372860314560e-01 1.743580431240259600e-06 9.999999999982180920e-01 -7.237664187696660215e-07 5.017615372864917545e-01 -2.487993112357482148e-07 8.650059882450726878e-01
8.650073426550001221e-01 -1.874305125328167938e-06 -5.017592023564910741e-01 1.750606255399333840e-06 9.999999999982103205e-01 -7.175112257349865496e-07 5.017592023569378279e-01 -2.577303196513009557e-07 8.650073426567331802e-01
8.650073534036165634e-01 -1.872210345716991567e-06 -5.017591838264302551e-01 1.750580469803819871e-06 9.999999999982132071e-01 -7.133807972957911368e-07 5.017591838268694593e-01 -2.612901923134594057e-07 8.650073534053485114e-01
8.650068893805822334e-01 -1.869309105881409499e-06 -5.017599837777371174e-01 1.747915594524153784e-06 9.999999999982189802e-01 -7.121932519776725468e-07 5.017599837781747674e-01 -2.609820308222452198e-07 8.650068893823089633e-01
8.650065572178253781e-01 -1.867762107253500454e-06 -5.017605564078113645e-01 1.746057305918724675e-06 9.999999999982219778e-01 -7.123140386146701449e-07 5.017605564082496805e-01 -2.599463711377024767e-07 8.650065572195486663e-01
8.650064769543591714e-01 -1.867535394816526817e-06 -5.017606947774208015e-01 1.745660916765180941e-06 9.999999999982225329e-01 -7.125456397174339624e-07 5.017606947778595616e-01 -2.595474409607186879e-07 8.650064769560816824e-01
8.650065271154180335e-01 -1.867812752398301598e-06 -5.017606083026395769e-01 1.745972231476377950e-06 9.999999999982219778e-01 -7.125616680335189318e-07 5.017606083030783370e-01 -2.596895951238609707e-07 8.650065271171410997e-01
8.650065844322890607e-01 -1.868014610806106436e-06 -5.017605094916257613e-01 1.746275803236066507e-06 9.999999999982215337e-01 -7.124405687705250550e-07 5.017605094920642994e-01 -2.599464537414374187e-07 8.650065844340126819e-01
8.650066047958954174e-01 -1.868013446842110431e-06 -5.017604743859248595e-01 1.746350367369961093e-06 9.999999999982214227e-01 -7.123096836462565111e-07 5.017604743863629535e-01 -2.600970077614989798e-07 8.650066047976191497e-01
8.650065985698722759e-01 -1.867916483987903540e-06 -5.017604851192357662e-01 1.746284296502196421e-06 9.999999999982216448e-01 -7.122303472070172947e-07 5.017604851196738602e-01 -2.601325057332643738e-07 8.650065985715958972e-01
8.650065870161960380e-01 -1.867835242148264515e-06 -5.017605050371174435e-01 1.746206641988081041e-06 9.999999999982217558e-01 -7.122023175327150866e-07 5.017605050375555376e-01 -2.601178306291095206e-07 8.650065870179195482e-01
8.650065809019961138e-01 -1.867803832073550478e-06 -5.017605155776506676e-01 1.746171638770007726e-06 9.999999999982218668e-01 -7.122000676724165391e-07 5.017605155780887616e-01 -2.601022363008230277e-07 8.650065809037195130e-01
8.650065803755425664e-01 -1.867804227206967541e-06 -5.017605164852266819e-01 1.746171027194749542e-06 9.999999999982218668e-01 -7.122019100312954105e-07 5.017605164856647759e-01 -2.601003377436757748e-07 8.650065803772658546e-01
8.650065819175918325e-01 -1.867811221489365744e-06 -5.017605138268212972e-01 1.746180326395942905e-06 9.999999999982218668e-01 -7.121998166278244261e-07 5.017605138272593912e-01 -2.601068087831447256e-07 8.650065819193152317e-01
8.650065830633124619e-01 -1.867813260134211273e-06 -5.017605118516642593e-01 1.746185445744130026e-06 9.999999999982218668e-01 -7.121950529628705087e-07 5.017605118521023533e-01 -2.601134938064938275e-07 8.650065830650358611e-01
8.650065832874184180e-01 -1.867810641105134249e-06 -5.017605114653181930e-01 1.746184898460677890e-06 9.999999999982218668e-01 -7.121907765373326440e-07 5.017605114657562870e-01 -2.601169175032732175e-07 8.650065832891418172e-01
8.650065830365631925e-01 -1.867807143479417161e-06 -5.017605118977783718e-01 1.746182262120179294e-06 9.999999999982218668e-01 -7.121883509901720095e-07 5.017605118982164658e-01 -2.601176937397885954e-07 8.650065830382865917e-01
8.650065827790450745e-01 -1.867804993071441237e-06 -5.017605123417249180e-01 1.746180325664651081e-06 9.999999999982218668e-01 -7.121874038696130219e-07 5.017605123421630120e-01 -2.601175423270018933e-07 8.650065827807684737e-01
8.650065826797196378e-01 -1.867804272969408212e-06 -5.017605125129566135e-01 1.746179683970642369e-06 9.999999999982219778e-01 -7.121870750653408138e-07 5.017605125133947075e-01 -2.601175051378866187e-07 8.650065826814430370e-01
8.650065826929227430e-01 -1.867804215602246434e-06 -5.017605124901951541e-01 1.746179753465020069e-06 9.999999999982218668e-01 -7.121868409155870810e-07 5.017605124906332481e-01 -2.601177424993508478e-07 8.650065826946461423e-01
8.650065827319274314e-01 -1.867804222990343086e-06 -5.017605124229532754e-01 1.746179913892758312e-06 9.999999999982219778e-01 -7.121865790313411237e-07 5.017605124233913694e-01 -2.601180493820567447e-07 8.650065827336508306e-01
8.650065827523613082e-01 -1.867804112950663640e-06 -5.017605123877264539e-01 1.746179928238922729e-06 9.999999999982219778e-01 -7.121863349710846441e-07 5.017605123881645479e-01 -2.601182676180589140e-07 8.650065827540847074e-01
8.650065827523801820e-01 -1.867803947116255014e-06 -5.017605123876938134e-01 1.746179835094823770e-06 9.999999999982218668e-01 -7.121861650410931005e-07 5.017605123881319074e-01 -2.601183678725188797e-07 8.650065827541035812e-01
8.650065827450997835e-01 -1.867803806744772749e-06 -5.017605124002447736e-01 1.746179737000383900e-06 9.999999999982218668e-01 -7.121860543999195712e-07 5.017605124006828676e-01 -2.601184143850470892e-07 8.650065827468231827e-01
8.650065827398416562e-01 -1.867803721359113364e-06 -5.017605124093094116e-01 1.746179679937719031e-06 9.999999999982218668e-01 -7.121859826060024261e-07 5.017605124097475056e-01 -2.601184478750394106e-07 8.650065827415650554e-01
8.650065827385113870e-01 -1.867803681706032714e-06 -5.017605124116027993e-01 1.746179654623076164e-06 9.999999999982218668e-01 -7.121859472204789590e-07 5.017605124120408933e-01 -2.601184657868140064e-07 8.650065827402347862e-01
8.650065827392503515e-01 -1.867803662167899591e-06 -5.017605124103289294e-01 1.746179644531079879e-06 9.999999999982218668e-01 -7.121859256785828844e-07 5.017605124107670234e-01 -2.601184793541799091e-07 8.650065827409737507e-01
8.650065827401275387e-01 -1.867803650533026228e-06 -5.017605124088164725e-01 1.746179640093899479e-06 9.999999999982217558e-01 -7.121859101390223132e-07 5.017605124092545665e-01 -2.601184905663344914e-07 8.650065827418509379e-01
8.650065827404485042e-01 -1.867803640271698105e-06 -5.017605124082633594e-01 1.746179638241577337e-06 9.999999999982218668e-01 -7.121858928813397941e-07 5.017605124087014534e-01 -2.601185045637268454e-07 8.650065827421719034e-01
8.650065827403743413e-01 -1.867803629144765625e-06 -5.017605124083913681e-01 1.746179635311014652e-06 9.999999999982218668e-01 -7.121858757577563549e-07 5.017605124088294621e-01 -2.601185179055749905e-07 8.650065827420977405e-01
8.650065827402012575e-01 -1.867803616174270594e-06 -5.017605124086895740e-01 1.746179629645264419e-06 9.999999999982218668e-01 -7.121858596753945188e-07 5.017605124091276680e-01 -2.601185289747181181e-07 8.650065827419246567e-01
8.650065827400874596e-01 -1.867803607712267879e-06 -5.017605124088858615e-01 1.746179624848434253e-06 9.999999999982218668e-01 -7.121858510803499268e-07 5.017605124093239555e-01 -2.601185340030522883e-07 8.650065827418108588e-01
8.650065827400722496e-01 -1.867803606739437198e-06 -5.017605124089117297e-01 1.746179621606525126e-06 9.999999999982217558e-01 -7.121858547303978557e-07 5.017605124093498237e-01 -2.601185292191306397e-07 8.650065827417956488e-01
8.650065827400906793e-01 -1.867803604788087587e-06 -5.017605124088799773e-01 1.746179620808506164e-06 9.999999999982217558e-01 -7.121858522171114466e-07 5.017605124093180713e-01 -2.601185309926572244e-07 8.650065827418140785e-01
8.650065827400901242e-01 -1.867803601933234189e-06 -5.017605124088810875e-01 1.746179623000433885e-06 9.999999999982218668e-01 -7.121858427486803830e-07 5.017605124093191815e-01 -2.601185402827374541e-07 8.650065827418135234e-01
8.650065827400883478e-01 -1.867803602161916144e-06 -5.017605124088840851e-01 1.746179623205659803e-06 9.999999999982218668e-01 -7.121858428506432446e-07 5.017605124093221791e-01 -2.601185402975196613e-07 8.650065827418117470e-01
8.650065827400960083e-01 -1.867803604921314223e-06 -5.017605124088712065e-01 1.746179623390202236e-06 9.999999999982219778e-01 -7.121858480319274776e-07 5.017605124093093005e-01 -2.601185359082427860e-07 8.650065827418194075e-01
8.650065827400966745e-01 -1.867803603616054874e-06 -5.017605124088698743e-01 1.746179624807801024e-06 9.999999999982218668e-01 -7.121858429867076526e-07 5.017605124093079683e-01 -2.601185409836834760e-07 8.650065827418200737e-01
8.650065827400845730e-01 -1.867803600576261997e-06 -5.017605124088905244e-01 1.746179621425344356e-06 9.999999999982218668e-01 -7.121858427596287074e-07 5.017605124093286184e-01 -2.601185394829697394e-07 8.650065827418080833e-01
8.650065827400874596e-01 -1.867803599881784977e-06 -5.017605124088858615e-01 1.746179614367648787e-06 9.999999999982218668e-01 -7.121858535426112829e-07 5.017605124093239555e-01 -2.601185266143356615e-07 8.650065827418108588e-01
8.650065827401175467e-01 -1.867803601542759412e-06 -5.017605124088337920e-01 1.746179611456877662e-06 9.999999999982217558e-01 -7.121858618708771307e-07 5.017605124092718860e-01 -2.601185179497083716e-07 8.650065827418409459e-01
8.650065827401344221e-01 -1.867803600435216612e-06 -5.017605124088044821e-01 1.746179614750204229e-06 9.999999999982217558e-01 -7.121858539860381130e-07 5.017605124092425761e-01 -2.601185264225441088e-07 8.650065827418578213e-01
8.650065827401178797e-01 -1.867803600497794135e-06 -5.017605124088334589e-01 1.746179619122173257e-06 9.999999999982219778e-01 -7.121858465737453299e-07 5.017605124092715529e-01 -2.601185350279700425e-07 8.650065827418412789e-01
8.650065827400811314e-01 -1.867803604138111138e-06 -5.017605124088964086e-01 1.746179620738066269e-06 9.999999999982217558e-01 -7.121858510431641217e-07 5.017605124093345026e-01 -2.601185319728207222e-07 8.650065827418045306e-01
8.650065827400549301e-01 -1.867803606422013931e-06 -5.017605124089418167e-01 1.746179621750393884e-06 9.999999999982218668e-01 -7.121858538497748640e-07 5.017605124093799107e-01 -2.601185300531278558e-07 8.650065827417783293e-01
8.650065827400569285e-01 -1.867803606716408067e-06 -5.017605124089385971e-01 1.746179623966037469e-06 9.999999999982219778e-01 -7.121858506168518040e-07 5.017605124093766911e-01 -2.601185339613430625e-07 8.650065827417803277e-01
8.650065827400612584e-01 -1.867803606713535778e-06 -5.017605124089310475e-01 1.746179625729499078e-06 9.999999999982218668e-01 -7.121858475710150287e-07 5.017605124093691416e-01 -2.601185374808311328e-07 8.650065827417846576e-01
8.650065827400708063e-01 -1.867803608151292891e-06 -5.017605124089146162e-01 1.746179625391863699e-06 9.999999999982219778e-01 -7.121858510184946047e-07 5.017605124093527103e-01 -2.601185343292911043e-07 8.650065827417942055e-01
8.650065827401026697e-01 -1.867803608666341015e-06 -5.017605124088594382e-01 1.746179623255030389e-06 9.999999999982217558e-01 -7.121858557287226399e-07 5.017605124092975322e-01 -2.601185291826151552e-07 8.650065827418260689e-01
8.650065827401290930e-01 -1.867803608243303962e-06 -5.017605124088138080e-01 1.746179621624923106e-06 9.999999999982217558e-01 -7.121858576958021823e-07 5.017605124092519020e-01 -2.601185266630563084e-07 8.650065827418524922e-01
8.650065827401193230e-01 -1.867803608319234113e-06 -5.017605124088307944e-01 1.746179623763092610e-06 9.999999999982218668e-01 -7.121858541610570369e-07 5.017605124092688884e-01 -2.601185307935198844e-07 8.650065827418427222e-01
8.650065827401002272e-01 -1.867803608316349966e-06 -5.017605124088638791e-01 1.746179626152797441e-06 9.999999999982219778e-01 -7.121858500356136663e-07 5.017605124093019731e-01 -2.601185355611861766e-07 8.650065827418236264e-01
8.650065827400947871e-01 -1.867803602150844365e-06 -5.017605124088730939e-01 1.746179624405143372e-06 9.999999999982218668e-01 -7.121858407607295253e-07 5.017605124093111879e-01 -2.601185427071383433e-07 8.650065827418181863e-01
8.650065827400840179e-01 -1.867803593865961110e-06 -5.017605124088917457e-01 1.746179620906441384e-06 9.999999999982219778e-01 -7.121858302806751544e-07 5.017605124093298397e-01 -2.601185500169842913e-07 8.650065827418074171e-01
8.650065827400766905e-01 -1.867803590414957029e-06 -5.017605124089045132e-01 1.746179618164000693e-06 9.999999999982219778e-01 -7.121858281307036228e-07 5.017605124093426072e-01 -2.601185505007026787e-07 8.650065827418000897e-01
8.650065827400708063e-01 -1.867803593729936724e-06 -5.017605124089146162e-01 1.746179618520611517e-06 9.999999999982219778e-01 -7.121858341226300441e-07 5.017605124093527103e-01 -2.601185454966019624e-07 8.650065827417942055e-01
8.650065827400608143e-01 -1.867803599652025385e-06 -5.017605124089318247e-01 1.746179621318070597e-06 9.999999999982218668e-01 -7.121858411025996461e-07 5.017605124093699187e-01 -2.601185408625741758e-07 8.650065827417842135e-01
8.650065827400721385e-01 -1.867803603058369652e-06 -5.017605124089121738e-01 1.746179621940174369e-06 9.999999999982218668e-01 -7.121858468189016523e-07 5.017605124093502678e-01 -2.601185362300398142e-07 8.650065827417955377e-01
8.650065827400928997e-01 -1.867803602349175647e-06 -5.017605124088764246e-01 1.746179617589965618e-06 9.999999999982219778e-01 -7.121858529049810797e-07 5.017605124093145186e-01 -2.601185287827009370e-07 8.650065827418162989e-01
8.650065827400945651e-01 -1.867803598492549935e-06 -5.017605124088738711e-01 1.746179613729391462e-06 9.999999999982220888e-01 -7.121858518742022281e-07 5.017605124093119651e-01 -2.601185277372421574e-07 8.650065827418179643e-01
8.650065827400792440e-01 -1.867803596143302574e-06 -5.017605124088999613e-01 1.746179615608692239e-06 9.999999999982218668e-01 -7.121858439524003867e-07 5.017605124093380553e-01 -2.601185355326682184e-07 8.650065827418026432e-01
8.650065827400523766e-01 -1.867803600458989438e-06 -5.017605124089463686e-01 1.746179620177565298e-06 9.999999999982218668e-01 -7.121858446770404612e-07 5.017605124093844626e-01 -2.601185371984300305e-07 8.650065827417757758e-01
8.650065827400227336e-01 -1.867803605527135269e-06 -5.017605124089969948e-01 1.746179624290232553e-06 9.999999999982217558e-01 -7.121858476877932377e-07 5.017605124094350888e-01 -2.601185366577925643e-07 8.650065827417461328e-01
8.650065827400248430e-01 -1.867803607984393731e-06 -5.017605124089935531e-01 1.746179627299716262e-06 9.999999999982218668e-01 -7.121858473968852777e-07 5.017605124094316471e-01 -2.601185384194624876e-07 8.650065827417482422e-01
8.650065827400519325e-01 -1.867803609994976144e-06 -5.017605124089470348e-01 1.746179624654262750e-06 9.999999999982218668e-01 -7.121858559645250716e-07 5.017605124093851288e-01 -2.601185296809130973e-07 8.650065827417753317e-01
8.650065827400832408e-01 -1.867803607064324309e-06 -5.017605124088929669e-01 1.746179618971231562e-06 9.999999999982218668e-01 -7.121858599209765812e-07 5.017605124093310609e-01 -2.601185234069191458e-07 8.650065827418066400e-01
8.650065827400994500e-01 -1.867803601333117911e-06 -5.017605124088649893e-01 1.746179617649677417e-06 9.999999999982218668e-01 -7.121858507770490278e-07 5.017605124093030833e-01 -2.601185306533124264e-07 8.650065827418228492e-01
8.650065827400934548e-01 -1.867803600280563854e-06 -5.017605124088753143e-01 1.746179618824645946e-06 9.999999999982218668e-01 -7.121858466537543681e-07 5.017605124093134084e-01 -2.601185348095647146e-07 8.650065827418168540e-01
8.650065827400922336e-01 -1.867803604421793271e-06 -5.017605124088773128e-01 1.746179620376738743e-06 9.999999999982217558e-01 -7.121858522314340326e-07 5.017605124093154068e-01 -2.601185307636183508e-07 8.650065827418156328e-01
8.650065827400809093e-01 -1.867803608592228173e-06 -5.017605124088972968e-01 1.746179621895489569e-06 9.999999999982219778e-01 -7.121858579248104568e-07 5.017605124093353908e-01 -2.601185266009022483e-07 8.650065827418043085e-01
8.650065827400694740e-01 -1.867803606572422206e-06 -5.017605124089168367e-01 1.746179623008624270e-06 9.999999999982218668e-01 -7.121858519804031132e-07 5.017605124093549307e-01 -2.601185323014232366e-07 8.650065827417928732e-01
8.650065827400726937e-01 -1.867803601973170946e-06 -5.017605124089113966e-01 1.746179623688438090e-06 9.999999999982219778e-01 -7.121858416422118320e-07 5.017605124093494906e-01 -2.601185415851183731e-07 8.650065827417960929e-01
8.650065827400773566e-01 -1.867803602165110306e-06 -5.017605124089029589e-01 1.746179621915666318e-06 9.999999999982217558e-01 -7.121858450808962413e-07 5.017605124093410529e-01 -2.601185377211090748e-07 8.650065827418007558e-01
8.650065827400960083e-01 -1.867803600432789227e-06 -5.017605124088712065e-01 1.746179618721928802e-06 9.999999999982219778e-01 -7.121858471342129492e-07 5.017605124093093005e-01 -2.601185343424164092e-07 8.650065827418194075e-01
8.650065827401118845e-01 -1.867803600389536760e-06 -5.017605124088437840e-01 1.746179617972727737e-06 9.999999999982219778e-01 -7.121858483395752439e-07 5.017605124092818780e-01 -2.601185329237915472e-07 8.650065827418352837e-01
8.650065827401089980e-01 -1.867803603315455375e-06 -5.017605124088484470e-01 1.746179619770362891e-06 9.999999999982218668e-01 -7.121858510718626567e-07 5.017605124092865410e-01 -2.601185314623375760e-07 8.650065827418325082e-01
8.650065827400960083e-01 -1.867803602196037384e-06 -5.017605124088712065e-01 1.746179621053869374e-06 9.999999999982219778e-01 -7.121858466282031957e-07 5.017605124093093005e-01 -2.601185359501938927e-07 8.650065827418194075e-01
8.650065827400869045e-01 -1.867803601583286127e-06 -5.017605124088867496e-01 1.746179621872163341e-06 9.999999999982219778e-01 -7.121858439963176686e-07 5.017605124093248437e-01 -2.601185386374135411e-07 8.650065827418103037e-01
8.650065827400690299e-01 -1.867803602208666434e-06 -5.017605124089173918e-01 1.746179624470983455e-06 9.999999999982218668e-01 -7.121858407624897657e-07 5.017605124093554858e-01 -2.601185427387473894e-07 8.650065827417924291e-01
8.650065827400459373e-01 -1.867803605248372491e-06 -5.017605124089575819e-01 1.746179627415798951e-06 9.999999999982219778e-01 -7.121858417439016313e-07 5.017605124093956759e-01 -2.601185433674985697e-07 8.650065827417692255e-01
8.650065827400433838e-01 -1.867803607249708057e-06 -5.017605124089616897e-01 1.746179627803658726e-06 9.999999999982218668e-01 -7.121858450638827375e-07 5.017605124093997837e-01 -2.601185406903146735e-07 8.650065827417667830e-01
8.650065827400539309e-01 -1.867803604056551606e-06 -5.017605124089435931e-01 1.746179626447492274e-06 9.999999999982218668e-01 -7.121858410379201044e-07 5.017605124093816871e-01 -2.601185434922888633e-07 8.650065827417773301e-01
8.650065827400631457e-01 -1.867803601675169932e-06 -5.017605124089274948e-01 1.746179624486146191e-06 9.999999999982217558e-01 -7.121858396731069279e-07 5.017605124093655888e-01 -2.601185436887007690e-07 8.650065827417865449e-01
8.650396870900676216e-01 -2.124922257656525847e-06 -5.017034380534012294e-01 2.047088481998253625e-06 9.999999999976557641e-01 -7.058143334875904795e-07 5.017034380537247484e-01 -4.164739192342520420e-07 8.650396870923895420e-01
8.653683505853604352e-01 -4.704627731341955389e-06 -5.011363265450224924e-01 4.994137752215866250e-06 9.999999999872376533e-01 -7.639816987332160792e-07 5.011363265422209556e-01 -1.841618264895109742e-06 8.653683505978116974e-01
8.653151628448950694e-01 -4.269732584261803062e-06 -5.012281605541355489e-01 4.201905738134960104e-06 9.999999999903727010e-01 -1.264413865866770213e-06 5.012281605547086460e-01 -1.011996993701405968e-06 8.653151628545052709e-01
8.646373736581203229e-01 -7.227671603286114884e-06 -5.023964689578829246e-01 7.111131645072831177e-06 9.999999999724091815e-01 -2.147947846831384790e-06 5.023964689595460387e-01 -1.715411443740347480e-06 8.646373736856611814e-01
8.643026494141319294e-01 -2.067971780615439969e-05 -5.029720964308669329e-01 2.153953632209244478e-05 9.999999997596121792e-01 -4.101697699507243417e-06 5.029720963947804657e-01 -7.288677551291678945e-06 8.643026496517957069e-01
8.645688229933571334e-01 -3.661450977282537108e-05 -5.025144266260015424e-01 3.794423746869745115e-05 9.999999992513887159e-01 -7.580090870820080129e-06 5.025144265273548960e-01 -1.251401649297573289e-05 8.645688237354407502e-01
8.649612263602256546e-01 -5.149900851558987449e-05 -5.018386934476722905e-01 5.310945881644637959e-05 9.999999985282872483e-01 -1.108201875066588604e-05 5.018386932798227784e-01 -1.706686489303543101e-05 8.649612278223355322e-01
8.650864792686019378e-01 -6.283278148502434088e-05 -5.016227461336819626e-01 6.509516062147270533e-05 9.999999977968425657e-01 -1.299749279192840430e-05 5.016227458451967269e-01 -2.140925795226788104e-05 8.650864814527902125e-01
8.650700760040498372e-01 -6.840686672583274187e-05 -5.016510330128386430e-01 7.126380223628044281e-05 9.999999973699761346e-01 -1.347287912167295091e-05 5.016510326151218946e-01 -2.409457544247372451e-05 8.650700786038282297e-01
8.650602355905682161e-01 -6.438953395731217245e-05 -5.016680024218990175e-01 6.707374697498818411e-05 9.999999976700246762e-01 -1.269106743189563955e-05 5.016680020701967946e-01 -2.267021487736277816e-05 8.650602378938465620e-01
8.651408753760154724e-01 -4.859913630675816442e-05 -5.015289257777120202e-01 5.053604137955127336e-05 9.999999986757476256e-01 -9.726938795588628827e-06 5.015289255862820372e-01 -1.693011420179988124e-05 8.651408766863585287e-01
8.653631128415313345e-01 -2.055942030265717072e-05 -5.011453706366303384e-01 2.132026519044948732e-05 9.999999997638626681e-01 -4.209655260923623812e-06 5.011453706048393242e-01 -7.041671820356460807e-06 8.653631130755190526e-01
8.657767250681071003e-01 1.991605366678144808e-05 -5.004304766235708746e-01 -2.081022570328181124e-05 9.999999997762669679e-01 3.794822045657665917e-06 5.004304765871859795e-01 7.128602564431651601e-06 8.657767252888617371e-01
8.664324957602984600e-01 7.337569474439963177e-05 -4.992942267907655718e-01 -7.638944722638499763e-05 9.999999969786591558e-01 1.439911524475346010e-05 4.992942263387724622e-01 2.566494862961997626e-05 8.664324987476390572e-01
8.673750325120102023e-01 1.408364820007977321e-04 -4.976550342756260736e-01 -1.464322838135821974e-04 9.999999888929335112e-01 2.777983251596512784e-05 4.976550326605524432e-01 4.877723008859301219e-05 8.673750435010257887e-01
8.686397267407700573e-01 2.241042311645621366e-04 -4.954442197715241969e-01 -2.327793630371419219e-04 9.999999719296902567e-01 4.420845314234175236e-05 4.954442157715527317e-01 7.692797124165325507e-05 8.686397545246239416e-01
8.702538405075700423e-01 3.272631989923877266e-04 -4.926034368339542446e-01 -3.394061574133230407e-04 9.999999403057633351e-01 6.474511765647763682e-05 4.926034286170624110e-01 1.108479523297448393e-04 8.702538996335761334e-01
8.722355335189672099e-01 4.505966906683487867e-04 -4.890858524119314210e-01 -4.669980295340110774e-04 9.999998870438591148e-01 8.845965205172542705e-05 4.890858370263073129e-01 1.512444775470951337e-04 8.722356454223737510e-01
8.745946263402470944e-01 5.938021038274071120e-04 -4.848545008307392767e-01 -6.172983832562162166e-04 9.999998032885408783e-01 1.112006552129371213e-04 4.848544714854859383e-01 2.020444039825656807e-04 8.745948208505405219e-01
8.773348292601569343e-01 7.595935514101411021e-04 -4.798781307631010962e-01 -7.909975134641408778e-04 9.999996778110470386e-01 1.367506332344522232e-04 4.798780800265677882e-01 2.596063147394663765e-04 8.773351474291772867e-01
8.804532905684071542e-01 9.586218510337614698e-04 -4.741319269690777438e-01 -9.963428288765558208e-04 9.999994889172995061e-01 1.716569466232677394e-04 4.741318492025519693e-01 3.212620218736819580e-04 8.804537956999686221e-01
8.839396449166510017e-01 1.199651506627410526e-03 -4.675994706807178880e-01 -1.243669301641203966e-03 9.999992036278613217e-01 2.145467577751182910e-04 4.675993556788686223e-01 3.918927222635281956e-04 8.839404329414970451e-01
8.877753558995207239e-01 1.474261592381924261e-03 -4.602746397643873721e-01 -1.524468907463004874e-03 9.999988035138809295e-01 2.626125602521684550e-04 4.602744762117811361e-01 4.685334180729905959e-04 8.877765411545895935e-01
8.919346409586600410e-01 1.799897552237810557e-03 -4.521607641389815413e-01 -1.855828113205412397e-03 9.999982268021218035e-01 3.198353114645343699e-04 4.521605380392681450e-01 5.538604640805430777e-04 8.919363996825254715e-01
8.963890783424464104e-01 2.196976111833185297e-03 -4.432626687691440526e-01 -2.258666863984522700e-03 9.999973736385412426e-01 3.887673053284764098e-04 4.432623587136374499e-01 6.526959354771434598e-04 8.963916863378634803e-01
9.011061762568348676e-01 2.668133500287384052e-03 -4.335902906839717019e-01 -2.734856273352764822e-03 9.999961498882946609e-01 4.698614174710052677e-04 4.335898749659066187e-01 7.624121012739946881e-04 9.011100038590391659e-01
9.060466994984143208e-01 3.240154518290784286e-03 -4.231653101646306037e-01 -3.314667524408952768e-03 9.999943497794018255e-01 5.598111059375604926e-04 4.231647330617628877e-01 8.954373061818587422e-04 9.060523201696455420e-01
9.111562779305455440e-01 4.075657418063326903e-03 -4.120408064796072800e-01 -4.150530225398098988e-03 9.999911322312728945e-01 7.131322913729776138e-04 4.120400590799426777e-01 1.060412857111535552e-03 9.111651141467005388e-01
9.163294932112970859e-01 5.487877884437110734e-03 -4.003874911475794884e-01 -5.558546138349079735e-03 9.999840661684361587e-01 9.848726153757034370e-04 4.003865163013801687e-01 1.323104518236751116e-03 9.163453971939174991e-01
9.218431428729013666e-01 4.926320216092770071e-03 -3.875318713439449003e-01 -5.003621585167450717e-03 9.999871541669996811e-01 8.094887383084336217e-04 3.875308809749796191e-01 1.192841193754432243e-03 9.218559504720043041e-01
9.274636267860169037e-01 3.969681232825157668e-03 -3.738923142026829294e-01 -4.080355742692279991e-03 9.999915525493598967e-01 4.955067446075436420e-04 3.738911227696388173e-01 1.066049168954778890e-03 9.274719897944241342e-01
9.327697258418728987e-01 4.972062304901375164e-03 -3.604385067515865626e-01 -5.024696097822128373e-03 9.999870632756303612e-01 7.910186502187793126e-04 3.604377768519856917e-01 1.073255708879152816e-03 9.327826419590908857e-01
9.380226064116399254e-01 5.546018291457596554e-03 -3.465296979218728812e-01 -5.578045456842637730e-03 9.999840330967904034e-01 9.049642858630339457e-04 3.465291838642094446e-01 1.084081449019463081e-03 9.380385650376091844e-01
9.432444559635949632e-01 6.401046813481379126e-03 -3.320375323568617310e-01 -6.481905297148469504e-03 9.999786189537163139e-01 8.640249635348644375e-04 3.320359637112539897e-01 1.337249083167639865e-03 9.432657793894724252e-01
9.482988970130676876e-01 8.316646327916133938e-03 -3.172696571020550138e-01 -8.367616659746999683e-03 9.999642684955637462e-01 1.201966541799036683e-03 3.172683169105209311e-01 1.514967322564735649e-03 9.483346033751889337e-01
9.531136820009912247e-01 1.087239825206239019e-02 -3.024170963070075824e-01 -1.086250305172131031e-02 9.999395311671799291e-01 1.714653496079531847e-03 3.024174518938427814e-01 1.650746924523332918e-03 9.531741497882884051e-01
9.576211890187632525e-01 1.399674579827434387e-02 -2.876903707970584478e-01 -1.375614748815643523e-02 9.999012955790376189e-01 2.857884820340802871e-03 2.877019755729434691e-01 1.220740111873314104e-03 9.577192088733550435e-01
9.618058709766916792e-01 1.690668863416457807e-02 -2.732098651846143755e-01 -1.480506473276986708e-02 9.998428386872273421e-01 9.752332240330159260e-03 2.733318068081836416e-01 -5.334960664775274461e-03 9.619050169230221048e-01
9.664935596477184365e-01 2.187960508803757712e-02 -2.557566852316356942e-01 -1.580821917252689737e-02 9.995428778480439647e-01 2.577082749629598657e-02 2.562036287137163248e-01 -2.086428106698173801e-02 9.663976316245205256e-01
9.713435874644594792e-01 3.822829717211573275e-02 -2.345852348017551381e-01 -2.646695082003783575e-02 9.982392983278702836e-01 5.308298963105914647e-02 2.362014724889832107e-01 -4.535306570896660561e-02 9.706451276469864053e-01
9.752185732546534425e-01 7.099238899148047066e-02 -2.095443033929602628e-01 -5.211710987646936410e-02 9.941815559065171337e-01 9.427004165386403123e-02 2.150175370458946578e-01 -8.101305203841886737e-02 9.732442366447068283e-01
9.775046028610103743e-01 1.160421691444002701e-01 -1.761220212403912244e-01 -9.056898104880492517e-02 9.850754096911125135e-01 1.463683602889235824e-01 1.904783742510409716e-01 -1.271245538916432882e-01 9.734255681563593887e-01
9.767092887615105301e-01 1.679194842007374067e-01 -1.335739947472673328e-01 -1.391895138824645606e-01 9.696183714753395799e-01 2.011628517462256405e-01 1.632949615638765173e-01 -1.778855264580821716e-01 9.704079013510676921e-01
9.714003912586549605e-01 2.190928995555561642e-01 -9.154005258285381752e-02 -1.910241126876636719e-01 9.500580782486159892e-01 2.467781115221488464e-01 1.410356984398753177e-01 -2.222339967666656091e-01 9.647388156629186362e-01
9.631209088365718651e-01 2.623489965518981948e-01 -5.975884009942029201e-02 -2.353974579312859416e-01 9.291291146069514673e-01 2.851440428786670145e-01 1.303309317134824785e-01 -2.605611106783104480e-01 9.566199641659068886e-01
9.525743126238382930e-01 3.016698604423371233e-01 -3.996841540420011801e-02 -2.737467356201360724e-01 9.068560865718127140e-01 3.204290295603319794e-01 1.329093814090683556e-01 -2.942912393333474985e-01 9.464289528459604028e-01
9.403492497331632505e-01 3.388178280885945637e-01 -3.075333958458150579e-02 -3.074816572823188543e-01 8.850916005037108292e-01 3.493821534547782437e-01 1.455964249602153815e-01 -3.190851580489245110e-01 9.364754897762660457e-01
9.295909476414937478e-01 3.675378057360428885e-01 -2.786810753755163128e-02 -3.320662176577872104e-01 8.678887298016423335e-01 3.694606606578609287e-01 1.599771769767202034e-01 -3.341932285939180347e-01 9.288283957806913183e-01
9.217329688324730208e-01 3.869649485659371058e-01 -2.581593981704005669e-02 -3.494898631621945473e-01 8.576367040446829515e-01 3.772480873672436896e-01 1.681224842611657444e-01 -3.386995902813209058e-01 9.257523523216775185e-01
9.151680524249531379e-01 4.025921138973982960e-01 -1.967296745136612457e-02 -3.673491962557404178e-01 8.531533057457680869e-01 3.703835915713998839e-01 1.658975702986023870e-01 -3.317363813673326334e-01 9.286705386983739041e-01
9.081303714159284501e-01 4.185465676955507086e-01 -1.086274285075153334e-02 -3.879083989948208244e-01 8.508511951496185999e-01 3.543717224917084518e-01 1.575636458744296975e-01 -3.176019747777700797e-01 9.350415408504683112e-01
9.017735561284786483e-01 4.322049081839084983e-01 -1.835976344375864211e-03 -4.047977184001439466e-01 8.460633092918332654e-01 3.468655126244028497e-01 1.514703292576985438e-01 -3.120509477823954492e-01 9.379130798441150940e-01
8.975546371665834577e-01 4.408621171213870094e-01 6.022207901712650635e-03 -4.143994027886818143e-01 8.388573227562956536e-01 3.529752498781241754e-01 1.505616427552079195e-01 -3.193101716910828336e-01 9.356132780083150635e-01
8.965645019521513159e-01 4.427640374693412872e-01 1.149351830983516565e-02 -4.166496110857401125e-01 8.343135674000917712e-01 3.610041174754575199e-01 1.502504423334331263e-01 -3.284522467208592089e-01 9.324933920423390532e-01
8.983208976741630103e-01 4.390325070858366319e-01 1.643236208859957803e-02 -4.150656642575883959e-01 8.358329757089772993e-01 3.593100764964478611e-01 1.440140936029976615e-01 -3.295962597472870126e-01 9.330735482288124993e-01
9.015841232921839588e-01 4.320750144339503551e-01 2.138341715830506529e-02 -4.117069061482546699e-01 8.418071775715839644e-01 3.490817944533865513e-01 1.328288073322076990e-01 -3.235303041306420435e-01 9.368482535885083173e-01
9.061854962682797110e-01 4.221030518626350814e-01 2.562927937460642014e-02 -4.049806670172434453e-01 8.487867341773324137e-01 3.399290208658970469e-01 1.217312847844818496e-01 -3.184181111256526586e-01 9.401018034297622394e-01
9.118051427668900644e-01 4.096203038408279817e-01 2.868080028868301434e-02 -3.952394674056123880e-01 8.565622172524142153e-01 3.317935071404444769e-01 1.113424673194347708e-01 -3.138668103781859231e-01 9.429159455191352679e-01
9.178988164118556670e-01 3.956880560860051022e-01 2.987850566198447383e-02 -3.835721620266450138e-01 8.654587540382493449e-01 3.222631557854022111e-01 1.016570673781213574e-01 -3.072655322834628722e-01 9.461784891460176539e-01
9.238957004260618389e-01 3.815635619728645622e-01 2.873991838570046087e-02 -3.711166444123236152e-01 8.752336860513179051e-01 3.102231955240617456e-01 9.321572278523473920e-02 -2.972797385890992850e-01 9.502292281602493507e-01
9.297539992583923052e-01 3.672058946318212391e-01 2.678305080959760345e-02 -3.581956832567257387e-01 8.853141811575141462e-01 2.965040524809869904e-01 8.516662115684228707e-02 -2.852694017749612954e-01 9.546559668549099431e-01
9.356461783631048190e-01 3.520244306777174370e-01 2.539742350212923980e-02 -3.444778072394938939e-01 8.951843634777697511e-01 2.828073473309538066e-01 7.681971904392556616e-02 -2.733564625007602888e-01 9.588404325929749117e-01
9.416694104568473778e-01 3.356708832702234857e-01 2.416153005174944551e-02 -3.295671895351009462e-01 9.052429275240212458e-01 2.681803679423130360e-01 6.814828678542445006e-02 -2.605000965303612137e-01 9.630656834899081753e-01
9.477422796528310878e-01 3.182177142030119810e-01 2.284858257891852346e-02 -3.134277829463242848e-01 9.153182668782339215e-01 2.528942371751055629e-01 5.956170108221654075e-02 -2.468399414325746499e-01 9.672240935159526209e-01
9.534825790338945506e-01 3.006834605259640636e-01 2.145758711980341044e-02 -2.969982814987273123e-01 9.248393373036858378e-01 2.376220127902332335e-01 5.160418845089714129e-02 -2.329413160901474822e-01 9.711206675756181017e-01
9.588201425195258532e-01 2.833097694900103547e-01 1.998771648671751958e-02 -2.805192372123369027e-01 9.336678196936455398e-01 2.226507579648514257e-01 4.441724724298987126e-02 -2.190889704664097659e-01 9.746933523766968532e-01
9.637599111352972425e-01 2.661343287231573984e-01 1.842152989191495754e-02 -2.640443274603421764e-01 9.417838535179093862e-01 2.081436196210994238e-01 3.804506307656647240e-02 -2.054645768205111411e-01 9.779247828168936563e-01
9.680780711223995194e-01 2.500706597653984398e-01 1.701509143181461486e-02 -2.485386551037016001e-01 9.489233672861524527e-01 1.943527204274574649e-01 3.245589516833503191e-02 -1.923775146497337107e-01 9.807841285043380486e-01
9.716432570246695821e-01 2.358837642930413647e-01 1.637775385811608003e-02 -2.348825438629902340e-01 9.549109421774397699e-01 1.815909774692704981e-01 2.719506695970056592e-02 -1.802884972834915556e-01 9.832377566389108869e-01
9.746533702038434610e-01 2.230975464977828782e-01 1.668210708991306815e-02 -2.226476048970856547e-01 9.599857789890433590e-01 1.698686203287434471e-01 2.188268685241722203e-02 -1.692772544834927340e-01 9.853255092255807090e-01
9.772371943169840813e-01 2.114446213883725001e-01 1.728114953923422931e-02 -2.114650448366489632e-01 9.643080512963596584e-01 1.593502965709565899e-01 1.702941149023084327e-02 -1.593773957967239141e-01 9.870708408484931695e-01
9.793524547247381973e-01 2.014014250514744586e-01 1.749958319118789796e-02 -2.017172782461190694e-01 9.678110850525704079e-01 1.505052932834735624e-01 1.337568994885040587e-02 -1.509276967180044338e-01 9.884543091523202429e-01
9.810230066164328244e-01 1.931243234722422597e-01 1.722951457944165224e-02 -1.935800740928017294e-01 9.705399195146652280e-01 1.434538934385982956e-01 1.098250442658037750e-02 -1.440668605608383668e-01 9.895070107304264617e-01
9.823095402627335382e-01 1.865225818326353147e-01 1.665213425675600781e-02 -1.870201976073915806e-01 9.726019734398667627e-01 1.380899958279709627e-01 9.561003906984482520e-03 -1.387614057559402869e-01 9.902796875009232114e-01
9.832357814514169903e-01 1.816392741579261061e-01 1.595531751495852038e-02 -1.821234891804488221e-01 9.740582102904180584e-01 1.343191633928931539e-01 8.856227320949136561e-03 -1.349732456793180380e-01 9.908096639559135221e-01
9.837932949299327268e-01 1.786362304883437058e-01 1.548709165150321913e-02 -1.791058277267855714e-01 9.749376541534302554e-01 1.319760318698423585e-01 8.476752043662433636e-03 -1.326109636143330550e-01 9.911319170544699020e-01
9.839921508806500627e-01 1.775355274427829200e-01 1.551075436221743646e-02 -1.780284551174529384e-01 9.753025646610706811e-01 1.307316967457826384e-01 8.081842225953912370e-03 -1.314003191059714137e-01 9.912964440393619014e-01
9.839675872397312117e-01 1.776498462622304597e-01 1.575815295736847366e-02 -1.781782116670212468e-01 9.753420803350679735e-01 1.302319131964362886e-01 7.766089670105080257e-03 -1.309517409226308438e-01 9.913583254306024273e-01
9.839278666661143147e-01 1.778601770898384504e-01 1.586539011309702485e-02 -1.784018516092809870e-01 9.753203454358192470e-01 1.300884434580361348e-01 7.663715825207921724e-03 -1.308280596222609893e-01 9.913754517211049722e-01
9.840090439917051901e-01 1.774181918235275823e-01 1.577930773515004437e-02 -1.779542064591809192e-01 9.754319916299992732e-01 1.298642757197547293e-01 7.648643410030860068e-03 -1.305956159861548782e-01 9.914062151001390433e-01
9.842641836784089548e-01 1.760285321603270448e-01 1.542636034053372282e-02 -1.765357213092653699e-01 9.757770780734078553e-01 1.292061647458820073e-01 7.691282707889511572e-03 -1.298963039197163216e-01 9.914977530979603992e-01
9.846961460391827625e-01 1.736590421021434461e-01 1.469819960901395592e-02 -1.741027887502306082e-01 9.763888820559748494e-01 1.278787314093945970e-01 7.856139317312049730e-03 -1.284806915207475364e-01 9.916808927177015454e-01
9.852889456538976853e-01 1.703395821616509320e-01 1.378841257088789761e-02 -1.707122566591982860e-01 9.772687717684728215e-01 1.257102746495485091e-01 7.938450639441882797e-03 -1.262147949930398638e-01 9.919711722254384023e-01
9.860413362026363426e-01 1.659874219367353521e-01 1.306365410273990259e-02 -1.663289240956294657e-01 9.784243973892199353e-01 1.225576909162881534e-01 7.561237260539420066e-03 -1.230198128446726435e-01 9.923754094790699920e-01
9.869546929317343231e-01 1.604960240174678754e-01 1.270670589139388101e-02 -1.608653403358336620e-01 9.798575888999927486e-01 1.183277133799561925e-01 6.540365330958960999e-03 -1.188281605919953438e-01 9.928932932957400537e-01
9.880219398465718283e-01 1.537798072549683426e-01 1.282252948688997890e-02 -1.542391788938230202e-01 9.815530088491595251e-01 1.129777257397280021e-01 4.787700489446120554e-03 -1.136022081642197590e-01 9.935147790668424905e-01
9.892225276053649985e-01 1.457965272288520020e-01 1.349679688147338054e-02 -1.464024287297754912e-01 9.834687990679261693e-01 1.065619543829522675e-01 2.262684263467431081e-03 -1.073894497047918062e-01 9.942144569216573302e-01
9.905083237134610918e-01 1.366736890939351523e-01 1.461380730007741727e-02 -1.374501826959397544e-01 9.855265737549313565e-01 9.922106479835121617e-02 -8.413864761410557933e-04 -1.002879610537584509e-01 9.949580980807571917e-01
9.918177246668006264e-01 1.266541673349838859e-01 1.601008848984141614e-02 -1.275904832286301194e-01 9.876345478765194974e-01 9.109702755978292543e-02 -4.274298334851209420e-03 -9.239438152520472458e-02 9.957133164904041767e-01
9.930992108126822648e-01 1.159419100281323944e-01 1.764740723892295818e-02 -1.170096981691264026e-01 9.897103609690213188e-01 8.235370012901493952e-02 -7.917576497759714477e-03 -8.385031240012305598e-02 9.964469063090135581e-01
9.943117737771028919e-01 1.047042118083753026e-01 1.952241168038477276e-02 -1.058642368034004300e-01 9.916847754036193230e-01 7.317150810737003963e-02 -1.169871335938704217e-02 -7.482201722929048004e-02 9.971282795325158155e-01
9.954199111368197128e-01 9.312793840504429710e-02 2.159600890888134506e-02 -9.433099930207908268e-02 9.934983970846581469e-01 6.373850924587229350e-02 -1.551976427132067266e-02 -6.548375431083092169e-02 9.977329376332734201e-01
9.963486699467306584e-01 8.187331034883089942e-02 2.420927400614937205e-02 -8.310140374211748282e-02 9.950202154332280502e-01 5.503569364786881080e-02 -1.958276261078565131e-02 -5.684656481913838433e-02 9.981908552360080344e-01
9.966155893347838912e-01 7.594395197443948309e-02 3.146241016491750642e-02 -7.761445507105343977e-02 9.954207094778948495e-01 5.579970883927708875e-02 -2.708068423996894472e-02 -5.805279752973752788e-02 9.979461454607991833e-01
9.956967766098200334e-01 8.042401308771415791e-02 4.604244962728849117e-02 -8.362274362650712334e-02 9.938659087970449502e-01 7.237259204560467230e-02 -3.993952675219972909e-02 -7.591135257582518059e-02 9.963143583994557018e-01
9.934731156724256884e-01 9.358447499571387329e-02 6.521590661717428794e-02 -9.971609158374111770e-02 9.901625386511423432e-01 9.815726224374907161e-02 -5.538835180239925354e-02 -1.040196764641275751e-01 9.930317403753577965e-01
9.898850710745218384e-01 1.152468750193958030e-01 8.273876879705514831e-02 -1.250258263968532790e-01 9.842712152742251197e-01 1.248147327697492065e-01 -6.705288060607604572e-02 -1.338967235628406582e-01 9.887242176772871316e-01
9.839383541743005335e-01 1.502320667575174629e-01 9.641390616780080858e-02 -1.636515038562567914e-01 9.748844463828798546e-01 1.510579408251401246e-01 -7.129867088771184302e-02 -1.644099824174639068e-01 9.838119013363961773e-01
9.731977485198208822e-01 2.013892893905885884e-01 1.110337624090323716e-01 -2.190802830138036117e-01 9.587067552441075335e-01 1.813427336396658818e-01 -6.992833381786950353e-02 -2.008076481812106351e-01 9.771316782099472853e-01
9.573965031150613036e-01 2.576940168503140116e-01 1.303293117552714042e-01 -2.811128320934984659e-01 9.349578348931235627e-01 2.164010688613519362e-01 -6.608715045623626827e-02 -2.438188685305407166e-01 9.675664565770466519e-01
9.393942952645726319e-01 3.069541051523533848e-01 1.527008033852313429e-01 -3.373239501897377646e-01 9.071063263487021411e-01 2.517353080649462616e-01 -6.124467856694508494e-02 -2.879883505079330330e-01 9.556734794473223937e-01
9.208533299274233030e-01 3.479738937276496968e-01 1.759071176660990110e-01 -3.859455598640695873e-01 8.776241750515505480e-01 2.842918081589684287e-01 -5.545421158745591356e-02 -3.296816292259915904e-01 9.424621232538259452e-01
9.022612580712631170e-01 3.822368147961838769e-01 1.995485895668765719e-01 -4.283913378029274854e-01 8.472763068914930251e-01 3.140122951028047060e-01 -4.904573252669408578e-02 -3.688060156705428305e-01 9.282115270379590610e-01
8.842485609859986884e-01 4.103959200881455160e-01 2.228893697985513123e-01 -4.650637550476451887e-01 8.173935115178758704e-01 3.399758095357083842e-01 -4.266363949752507989e-02 -4.042808876307175669e-01 9.136393039714002517e-01
8.678301166703920044e-01 4.327763410524944065e-01 2.440809849723423186e-01 -4.954873396375835126e-01 7.903123747186037162e-01 3.604145482989154492e-01 -3.692133338225554728e-02 -4.337176374000213941e-01 9.002920782442884740e-01
8.541161730641244620e-01 4.500196359298807014e-01 2.607065211839407204e-01 -5.191325016486849631e-01 7.679855470799276107e-01 3.750995137404510849e-01 -3.141669368780036775e-02 -4.557197897325529490e-01 8.895686958317750026e-01
8.443243007820849799e-01 4.617197524368224504e-01 2.719031910782266359e-01 -5.351637692408723890e-01 7.519791978537000432e-01 3.848727401196506692e-01 -2.676219723313956467e-02 -4.704701437976540612e-01 8.820099934775508244e-01
8.385822196407668461e-01 4.683485032186002761e-01 2.782616402511518539e-01 -5.442563448121067182e-01 7.425354194479684145e-01 3.904179580872206845e-01 -2.376745746035671680e-02 -4.788432211049107323e-01 8.775786446625417625e-01
8.361355018799322414e-01 4.712778145539152641e-01 2.806682098230567357e-01 -5.480683443970310043e-01 7.386199851829802210e-01 3.925068246007852313e-01 -2.232739048548473826e-02 -4.820142518614772831e-01 8.758788435831346142e-01
8.355979488995354254e-01 4.721126890826761180e-01 2.808659406229486732e-01 -5.489101091799437615e-01 7.378199196133824467e-01 3.928351540554435029e-01 -2.176602478523828599e-02 -4.824224031166319260e-01 8.756682391957710809e-01
8.357977277691421847e-01 4.720529523073302980e-01 2.803714829897512861e-01 -5.486144441204043876e-01 7.380932990600521659e-01 3.927346096094768702e-01 -2.154878090284451098e-02 -4.820625396155376330e-01 8.758717702615032019e-01
8.365017039483627626e-01 4.713754577212611041e-01 2.794102309321500055e-01 -5.475358365433870000e-01 7.391823602452629594e-01 3.921912110220928671e-01 -2.166580236730589193e-02 -4.810557308257682463e-01 8.764222594431676505e-01
8.380161539487961386e-01 4.697698499940681227e-01 2.775701960899595866e-01 -5.451909267353018951e-01 7.416420548335027618e-01 3.908118676650473300e-01 -2.226609813978505659e-02 -4.788354106985933112e-01 8.776222822688237724e-01
8.405338750607961318e-01 4.670129471809154609e-01 2.745937217794272578e-01 -5.412552840460347348e-01 7.457440997899184021e-01 3.884693747527218632e-01 -2.335642026356615775e-02 -4.751469717823316175e-01 8.795964033797273318e-01
8.440595493788610737e-01 4.630658301419279810e-01 2.704320876991508360e-01 -5.356723046274731725e-01 7.514747457868447000e-01 3.851504751388590275e-01 -2.487285985659126730e-02 -4.699529161517826958e-01 8.823409757247988594e-01
8.484886132409806825e-01 4.579851683766397175e-01 2.651728846383404892e-01 -5.285379829365779436e-01 7.586621640000713596e-01 3.808927952955564189e-01 -2.673338350698030441e-02 -4.633371412500296715e-01 8.857787645594801251e-01
8.536331563849052229e-01 4.519078021275511059e-01 2.590169351540358433e-01 -5.200761650121140667e-01 7.669961810527907708e-01 3.758159667133992299e-01 -2.883083256925068893e-02 -4.555175041935058955e-01 8.897598476368121512e-01
8.592430289414324518e-01 4.450580840664761784e-01 2.522394081475574645e-01 -5.106254369886914501e-01 7.760665444005437896e-01 3.701113099627011960e-01 -3.103353533937984465e-02 -4.468154210289481676e-01 8.940877469326281579e-01
8.650367186409866349e-01 4.377329340161228433e-01 2.451557747238906626e-01 -5.006086166764557310e-01 7.854154220546313292e-01 3.640242130793371333e-01 -3.320373942976621862e-02 -4.376214040427888752e-01 8.985460580357015337e-01
8.707281974675817882e-01 4.302776105589332101e-01 2.381041452527675739e-01 -4.905017287573938400e-01 7.945788646752983686e-01 3.578442145645532868e-01 -3.522016781425220400e-02 -4.283755427927801174e-01 9.029141344093174482e-01
8.760509288387406945e-01 4.230637473901651679e-01 2.314126956866676688e-01 -4.807980581351620764e-01 8.031276395802693369e-01 3.518795558649043254e-01 -3.698644852154719942e-02 -4.195271864687860064e-01 9.069889428429365186e-01
8.807793118140240241e-01 4.164572196797032833e-01 2.253690042065806809e-01 -4.719648081204359524e-01 8.106994016221484856e-01 3.464328219227080785e-01 -3.843206703072965524e-02 -4.114971013095256591e-01 9.106004128252982444e-01
8.847413598691870051e-01 4.107827362182280284e-01 2.202050629796861170e-01 -4.644040581366701836e-01 8.170188322334328568e-01 3.417734608803176255e-01 -3.951704598036230587e-02 -4.046452414164579126e-01 9.136195223811729438e-01
8.878270141343058697e-01 4.062916029985745858e-01 2.160794444323938523e-01 -4.584154446589198129e-01 8.219134600987958450e-01 3.381028603939788546e-01 -4.023025070178137819e-02 -3.992310076149824249e-01 9.159673190060865222e-01
8.900011705475960877e-01 4.031156605230689083e-01 2.130626214636412719e-01 -4.541481499659284493e-01 8.253283096712076272e-01 3.355333651632757541e-01 -4.058785910138143493e-02 -3.953870831176929390e-01 9.176173931422885177e-01
8.913224044599842300e-01 4.012174015325027931e-01 2.111136376816495908e-01 -4.515451180761502203e-01 8.273539050929793470e-01 3.340546692818303631e-01 -4.063714617524155637e-02 -3.930777434998119491e-01 9.186068309760320183e-01
8.919625766801899669e-01 4.003549607576916136e-01 2.100444410089057079e-01 -4.502949380632025322e-01 8.282668338638907723e-01 3.334794156702072798e-01 -4.046270575101332256e-02 -3.920331074256273030e-01 9.190608315696593422e-01
8.921986115317739330e-01 4.001142841099123992e-01 2.094998740619843924e-01 -4.498538391693321370e-01 8.285248068024363421e-01 3.334339033415745224e-01 -4.016417514885253781e-02 -3.917335882512477108e-01 9.192016290620977914e-01
8.923475131899528678e-01 4.000147463391660052e-01 2.090552998967489806e-01 -4.495875744608736069e-01 8.286502355503938544e-01 3.334813338294441709e-01 -3.983627234186738753e-02 -3.915699041467429198e-01 9.192856365528698781e-01
8.926673599761837385e-01 3.996499617620133393e-01 2.083864018998645984e-01 -4.489763465513924579e-01 8.290566290718326403e-01 3.332946834700695193e-01 -3.956292039921424641e-02 -3.910818505833161263e-01 9.195051720756194369e-01
8.933237112202515595e-01 3.987480566942407378e-01 2.072986595572749446e-01 -4.476830222579737395e-01 8.300031272593093590e-01 3.326781031593951110e-01 -3.940378856966617049e-02 -3.899933281766922444e-01 9.199742091080725936e-01
8.944300211193766392e-01 3.971173628811254241e-01 2.056519813148710019e-01 -4.454691306530018657e-01 8.316714111458507475e-01 3.314813984493371612e-01 -3.939785470873052864e-02 -3.880985235491240526e-01 9.207754042454325827e-01
8.960680825779876457e-01 3.946090156457964793e-01 2.033364604690076072e-01 -4.421497306829575424e-01 8.341952819266527097e-01 3.295782870097793693e-01 -3.956775255175466743e-02 -3.852297449345882252e-01 9.219720367644754777e-01
8.982851600528755087e-01 3.911120265075663793e-01 2.002876779782636063e-01 -4.375955461054136242e-01 8.376506352616881479e-01 3.268815554209128504e-01 -3.992379312496233124e-02 -3.812778461526910578e-01 9.235980157924118528e-01
9.010942303989344371e-01 3.865563532478205611e-01 1.964774127107193902e-01 -4.317316493030894931e-01 8.420593868517420866e-01 3.233322934766992840e-01 -4.045949742379810476e-02 -3.761783815939114262e-01 9.256634670816383803e-01
9.044786241987647912e-01 3.809058977629661280e-01 1.919091332295022045e-01 -4.245289395572489077e-01 8.473960026754745467e-01 3.188968393195913964e-01 -4.115334550079392806e-02 -3.699063553103899005e-01 9.281571474998596694e-01
9.083954373732914256e-01 3.741544697631194460e-01 1.866176897179515071e-01 -4.160003878638069419e-01 8.535889377082336305e-01 3.135755135837164365e-01 -4.196911550829772464e-02 -3.624835971163499759e-01 9.310447009489087877e-01
9.127794715263211067e-01 3.663280553220170099e-01 1.806582194203162905e-01 -4.061979385675996146e-01 8.605334247246381185e-01 3.073848721637391090e-01 -4.285873380727057980e-02 -3.539575974826291160e-01 9.342789455621712813e-01
9.175488973142585936e-01 3.574687567109445241e-01 1.741267039052882826e-01 -3.952039775228279317e-01 8.681025575302304675e-01 3.003527355620541073e-01 -4.379311803839136541e-02 -3.444038872965934361e-01 9.377996189098559698e-01
9.226087717753644890e-01 3.476407123361051621e-01 1.671496017632074227e-01 -3.831331117226074445e-01 8.761413946198026714e-01 2.925496117505870797e-01 -4.474452977633609080e-02 -3.339493850273011488e-01 9.415284038705269420e-01
9.278406178511587887e-01 3.370268130807302365e-01 1.597645615592721002e-01 -3.701846413920956147e-01 8.844485664060631747e-01 2.841022081217693951e-01 -4.555347564111315167e-02 -3.227439552445655058e-01 9.453894542515842714e-01
9.331332380834289619e-01 3.258380871650392585e-01 1.519601952373154652e-01 -3.565672656839976584e-01 8.928717790304435686e-01 2.750268555135082504e-01 -4.606674534381825781e-02 -3.108207315537993010e-01 9.493515301561318287e-01
9.384341911582568807e-01 3.139358572276789716e-01 1.441719335095110743e-01 -3.423005725297711410e-01 9.013058979361114886e-01 2.654769225212822437e-01 -4.660028874309037061e-02 -2.984827564404724520e-01 9.532766949825000058e-01
9.437488655791738124e-01 3.009329221135129684e-01 1.370308545775193176e-01 -3.272043079622423134e-01 9.096945227475730089e-01 2.557209731993366764e-01 -4.770135814600077323e-02 -2.861734643031880743e-01 9.569897223898171656e-01
9.488374647329497202e-01 2.879179503890693104e-01 1.296561582143551383e-01 -3.120741835840371570e-01 9.176441478131498464e-01 2.460465848668391131e-01 -4.813698639824833675e-02 -2.739205575126398284e-01 9.605469060449153273e-01
9.529952597533218883e-01 2.781404125313801101e-01 1.201580034977793865e-01 -2.995659689396279468e-01 9.243884325153521875e-01 2.361488007275754641e-01 -4.539014365432797460e-02 -2.610439364334746770e-01 9.642591965391648090e-01
9.557773715429057626e-01 2.735916590368363543e-01 1.078759479773223895e-01 -2.915446245904802502e-01 9.296231174542870512e-01 2.253943019842538920e-01 -3.861797403969321335e-02 -2.468774262666487418e-01 9.682769172509614330e-01
9.575513670011771561e-01 2.723730658896807988e-01 9.438375141957888736e-02 -2.867294456322277973e-01 9.336822050971721465e-01 2.145315009324220701e-01 -2.969182651189703620e-02 -2.324875327038808948e-01 9.721460500231688950e-01
9.589449005266857951e-01 2.715056154259493648e-01 8.191079627278258224e-02 -2.828029305793032244e-01 9.370557270282658946e-01 2.048147135810459707e-01 -2.114663589374501246e-02 -2.195706383734049583e-01 9.753673946542773532e-01
9.602298855261447441e-01 2.699669177400728648e-01 7.124907205270633592e-02 -2.788588043020198137e-01 9.400761474045618016e-01 1.962004188177094155e-01 -1.401193083392979905e-02 -2.082659367417568907e-01 9.779718632902399955e-01
9.613491500424349301e-01 2.682005660515781598e-01 6.225968263893540827e-02 -2.752101407019299506e-01 9.427653466792825787e-01 1.882893506163211550e-01 -8.196960870456647397e-03 -1.981463031961613053e-01 9.801381802389819153e-01
9.622704913557879047e-01 2.665208878943637338e-01 5.479158495508680560e-02 -2.720735282523843446e-01 9.449948624656901996e-01 1.815508334812877544e-01 -3.390676951514834392e-03 -1.896083495773623340e-01 9.818539489559325872e-01
9.630316117308398427e-01 2.649805574251705154e-01 4.853265904261834518e-02 -2.693875961601853164e-01 9.468286859459406068e-01 1.759140770516118557e-01 6.616964092858064472e-04 -1.824849135039097459e-01 9.832084308534648764e-01
9.635583271384742243e-01 2.639963528915454383e-01 4.314250644165250337e-02 -2.674631328386301021e-01 9.482029783422060154e-01 1.713901526783720153e-01 4.338522127492642350e-03 -1.766834387341749413e-01 9.842581672014800720e-01
9.636838340996377594e-01 2.642361964835162613e-01 3.863548062269323013e-02 -2.669350581244640530e-01 9.489828810196669906e-01 1.678605560448962197e-01 7.690425158008556625e-03 -1.720776685091279512e-01 9.850533657428677259e-01
9.634740871831956044e-01 2.654991445533120276e-01 3.504122669039427124e-02 -2.675947645456188129e-01 9.493116083676731431e-01 1.649257778704000532e-01 1.052260967074634436e-02 -1.682785620922678527e-01 9.856833163982617885e-01
9.632968307461758917e-01 2.664814652852859345e-01 3.235497695533738616e-02 -2.681388162994738922e-01 9.495130152265699452e-01 1.628699146830525357e-01 1.268034178918076016e-02 -1.655676978602854954e-01 9.861169029873461112e-01
9.635015236799848726e-01 2.659061221312617462e-01 3.096365739802286327e-02 -2.673535074824894275e-01 9.498789367863803568e-01 1.620250211738493706e-01 1.367171910032216435e-02 -1.643895971851332405e-01 9.863007373180614490e-01
9.641483489499529380e-01 2.635254898241723986e-01 3.118136350466616663e-02 -2.650407978887192040e-01 9.505074516212268509e-01 1.621387056412884331e-01 1.308956346068247852e-02 -1.645900988074655291e-01 9.862751962322472421e-01
9.652144250007481663e-01 2.594020374408612106e-01 3.273677965233507542e-02 -2.612372409698904274e-01 9.516418244198285858e-01 1.616568648259014418e-01 1.078043138816264790e-02 -1.645856038249713660e-01 9.863038889270664411e-01
9.675528601113247973e-01 2.500252573423050739e-01 3.645316970181692456e-02 -2.526051678153771185e-01 9.539549496481417590e-01 1.617423359382959280e-01 5.664987498706057154e-03 -1.657025187881147887e-01 9.861595120384500923e-01
9.711040011655651671e-01 2.345973493775506680e-01 4.383038427001942350e-02 -2.386280962668110295e-01 9.573151271199359380e-01 1.631084886185223681e-01 -3.694670798285545898e-03 -1.688544670785126212e-01 9.856340691936962273e-01
9.742329837474725807e-01 2.185854703383109943e-01 5.559213555419884045e-02 -2.248386090699964757e-01 9.607013462001515736e-01 1.627898131969140461e-01 -1.782395158112689074e-02 -1.710944638677600049e-01 9.850933921125639703e-01
9.760593581320246015e-01 2.066678105812852773e-01 6.779782793304185706e-02 -2.151473890767428843e-01 9.631440844395856571e-01 1.614468134789076859e-01 -3.193321744455117350e-02 -1.721681988015515141e-01 9.845498366995287798e-01
9.771054119052998699e-01 1.992948273225893796e-01 7.447540418039697019e-02 -2.089678354860372289e-01 9.647491640193873730e-01 1.599734173422996120e-01 -3.996820933760585060e-02 -1.718738558546714368e-01 9.843078379836223135e-01
9.783648767698496229e-01 1.930620287129258261e-01 7.435873164845267780e-02 -2.027325488376228169e-01 9.663193798458145078e-01 1.585129956066745061e-01 -4.125144294346644314e-02 -1.701584826085674462e-01 9.845528981479014785e-01
9.804531060527665876e-01 1.841514986709317236e-01 6.928154421440778366e-02 -1.929801168312487714e-01 9.686880422929555756e-01 1.562118792743988349e-01 -3.834555175350429224e-02 -1.665283827336698219e-01 9.852907775904675702e-01
9.826511677117980570e-01 1.736974750030339520e-01 6.500669021116246837e-02 -1.818047387868940157e-01 9.714338222612654006e-01 1.525233291057387641e-01 -3.665678039965995783e-02 -1.616957517822859847e-01 9.861596038706373912e-01
9.840422653808736930e-01 1.646881109156898004e-01 6.736947429733722292e-02 -1.730454611150246125e-01 9.739035680133101280e-01 1.468574431155341697e-01 -4.142569651275201242e-02 -1.561719127563125364e-01 9.868608034239013671e-01
9.846209799154700404e-01 1.560838404974287663e-01 7.848159431276119369e-02 -1.659335924710816645e-01 9.760632966643060238e-01 1.405933277024482009e-01 -5.465865713627268696e-02 -1.514538729791358174e-01 9.869519520015547220e-01
9.867416546930973809e-01 1.397745215550604270e-01 8.248630199967874055e-02 -1.502769574107007955e-01 9.788138955249544582e-01 1.390690260217784802e-01 -6.130043201243104423e-02 -1.496209913458590168e-01 9.868413327297209658e-01
9.920300058117920150e-01 1.092901900636671919e-01 6.270663381894978072e-02 -1.170571078709732871e-01 9.835355460608321554e-01 1.376788405373334800e-01 -4.662725668468690327e-02 -1.439217981775821054e-01 9.884899670423529239e-01
9.965434191304421985e-01 8.049548678167992022e-02 2.053510154803133564e-02 -8.244067079877642756e-02 9.887151768913985395e-01 1.250833113682962294e-01 -1.023472452268919114e-02 -1.263438783336603699e-01 9.919337048520701083e-01
9.964394929087370123e-01 7.764514312440742860e-02 -3.285679109361624994e-02 -7.368730206590545784e-02 9.914025719165862061e-01 1.081254914968078212e-01 4.096972645780366795e-02 -1.053193816273554767e-01 9.935941371443394177e-01
9.933268281170662961e-01 9.585136190477662466e-02 -6.414303519391396924e-02 -8.910010267833597120e-02 9.908967783303818111e-01 1.009195045428790960e-01 7.323239887917189217e-02 -9.453090032084610073e-02 9.928247199979118864e-01
9.921852382076502552e-01 1.146367232507582712e-01 -4.926332068748133508e-02 -1.094645212748662222e-01 9.892199184666965461e-01 9.727009556285391711e-02 5.988298309948270060e-02 -9.111736712104574754e-02 9.940380544747950964e-01
9.928840639849790817e-01 1.185077412908585592e-01 -1.171113738332684243e-02 -1.170255495977359506e-01 9.891938915911638874e-01 8.832024445209005203e-02 2.205121824344550771e-02 -8.632126095503955820e-02 9.960232847083004826e-01
9.940568004266852054e-01 1.071020837705313616e-01 1.949926094679683974e-02 -1.082970324181047744e-01 9.911344881394166251e-01 7.696868967345506241e-02 -1.108288296848598288e-02 -7.862296148471352442e-02 9.968428159105526820e-01
9.953736536578853267e-01 8.969667753857182846e-02 3.443538357988660398e-02 -9.187867899146642814e-02 9.934378433795333363e-01 6.811431338716689154e-02 -2.809978559589960262e-02 -7.096307053646691565e-02 9.970830680888634889e-01
9.968632648533822804e-01 7.155125777082631255e-02 3.382378892537265397e-02 -7.352563176350589147e-02 9.954098246937490568e-01 6.126387497487406630e-02 -2.928502449431667418e-02 -6.355862187439588473e-02 9.975483391424170287e-01
9.981439942193219839e-01 5.534972734507852959e-02 2.539634790129952774e-02 -5.664570083830947761e-02 9.969589201754263108e-01 5.351799752592429488e-02 -2.235690900896453170e-02 -5.485726173874850425e-02 9.982438827531534553e-01
9.989673164283835449e-01 4.352658943257056018e-02 1.302830458050891101e-02 -4.405308649741953436e-02 9.980904054202055509e-01 4.329974801521236510e-02 -1.111873544630614767e-02 -4.382897010538180232e-02 9.989771744647506502e-01
9.993466601333776955e-01 3.614078076995148880e-02 3.112002600563979946e-04 -3.613087207357734698e-02 9.987837917071205052e-01 3.354843522953786933e-02 9.016448670862739316e-04 -3.353776063612497887e-02 9.994370443645002045e-01
9.995103035680883430e-01 2.967568111838708375e-02 -9.925069842967535957e-03 -2.939844540766648959e-02 9.992030354178498275e-01 2.700047072493089520e-02 1.071841727310671698e-02 -2.669546706681119944e-02 9.995861481479445532e-01
9.996120422425204266e-01 2.335713403107500877e-02 -1.517264952445656831e-02 -2.301857485234526726e-02 9.994903446347439546e-01 2.211778003525153441e-02 1.568152465497448314e-02 -2.175994650212152715e-02 9.996402325400475242e-01
9.997247512070868147e-01 1.726356714192389327e-02 -1.588682074755267196e-02 -1.700233048532526561e-02 9.997203776894486582e-01 1.643432963445910777e-02 1.616609359110491792e-02 -1.615969312835387195e-02 9.997387267361415031e-01
9.997982969247832807e-01 1.164023568926462332e-02 -1.636674614581213119e-02 -1.145855666730994163e-02 9.998721724048610371e-01 1.115079949985729908e-02 1.649445195831413316e-02 -1.096101106113578534e-02 9.998038754131295391e-01
9.998022699880138031e-01 6.897894855484022932e-03 -1.865046844927905137e-02 -6.762230024470668698e-03 9.999502896536405228e-01 7.327377886854724576e-03 1.870008481026259536e-02 -7.199810286619172037e-03 9.997992146225790355e-01
9.997741529568843211e-01 3.296410395304034350e-03 -2.099468403788080223e-02 -3.204874810410410137e-03 9.999852190249188810e-01 4.392096211918473936e-03 2.100885186758934264e-02 -4.323818935950402356e-03 9.997699399026832578e-01
9.997488272973693579e-01 7.086438200883751499e-04 -2.240044958190138408e-02 -6.599140680876376848e-04 9.999974001441280791e-01 2.182708960825069464e-03 2.240193810717713840e-02 -2.167378352105738416e-03 9.997466957385362507e-01
9.997321553869604749e-01 -1.045007707307008893e-03 -2.311980631913283790e-02 1.061774037790989443e-03 9.999991821832929784e-01 7.129296164914045338e-04 2.311904239442496428e-02 -7.372866722425621550e-04 9.997324473513541365e-01
9.997213156631331588e-01 -2.095860856118500915e-03 -2.351379118827758366e-02 2.093276337295891989e-03 9.999978000457305782e-01 -1.345283424174222942e-04 2.351402141169918122e-02 8.526998878098777815e-05 9.997235035378928547e-01
9.997169134034473714e-01 -2.597043294530456715e-03 -2.365054801079014696e-02 2.585664652889849494e-03 9.999965262532892751e-01 -5.116831614597952679e-04 2.365179471810017336e-02 4.503859248021298192e-04 9.997201557231563118e-01
9.997171214569413600e-01 -2.758253905385830550e-03 -2.362348622114421662e-02 2.744622603670719262e-03 9.999960478148063325e-01 -6.094272155035500684e-04 2.362507381174895962e-02 5.444172673606718525e-04 9.997207407557515690e-01
9.997183269542084805e-01 -2.784235137766622251e-03 -2.356936118303308569e-02 2.770538445129052882e-03 9.999959737012190653e-01 -6.137573422127409317e-04 2.357097513050113169e-02 5.482846420280572484e-04 9.997220156200166130e-01


==> data/r_traj_open_box_0.txt <==
8.660071624678956637e-01 4.386381894960167215e-05 -5.000315916322382037e-01 -9.026180726767179933e-05 9.999999935732331036e-01 -6.860277129975997324e-05 5.000315854094721235e-01 1.045442464623953674e-04 8.660071608614969829e-01
8.657519796912057641e-01 6.595387241159339758e-04 -5.004728510812849196e-01 -1.349115605883227176e-03 9.999985738524730383e-01 -1.015962648145140234e-03 5.004714672664573039e-01 1.554767407638608283e-03 8.657516347951461633e-01
8.648494418345252788e-01 2.862832622745496713e-03 -5.020231539957937805e-01 -5.774885004087204968e-03 9.999743102841940345e-01 -4.246112909509809283e-03 5.019981012530823072e-01 6.571374363470799951e-03 8.648437566273318167e-01
8.629557846177117186e-01 7.585726080293246978e-03 -5.052224960892621741e-01 -1.515961584368110369e-02 9.998258723092119382e-01 -1.088168684513142297e-02 5.050519773669852608e-01 1.704939356570351131e-02 8.629205168129565617e-01
8.598799382558275362e-01 1.544820009746073960e-02 -5.102625254698832657e-01 -3.078048956227565428e-02 9.992923867689864625e-01 -2.161682696070990617e-02 5.095675158872091659e-01 3.429400617150829556e-02 8.597469789962902675e-01
8.555579375358125516e-01 2.672549478688071925e-02 -5.170167922300623609e-01 -5.334137483434277238e-02 9.979022223437393757e-01 -3.668586065786944017e-02 5.149517581776463793e-01 5.896526579116624645e-02 8.551887418458735679e-01
8.499672490090599553e-01 4.146174941455511853e-02 -5.252014841443762849e-01 -8.305894914284968344e-02 9.949771684093726698e-01 -5.587168613307232079e-02 5.202469476885532851e-01 9.111178672132204392e-02 8.491417759957355926e-01
8.430340053545933854e-01 5.960733693564093660e-02 -5.345471272013653241e-01 -1.197999039602808957e-01 9.896836231475572010e-01 -7.857677191531559080e-02 5.243487854728940967e-01 1.302815852565704369e-01 8.414779020961489220e-01
8.346180166295694702e-01 8.102693412081718449e-02 -5.448370419348377292e-01 -1.631115548041351115e-01 9.811155793974035699e-01 -1.039559548706781439e-01 5.261248777682928646e-01 1.756327298958755834e-01 8.320731681664906842e-01
8.245415339254891229e-01 1.054679677134906929e-01 -5.558846702493134284e-01 -2.122260684600105751e-01 9.683920058127115649e-01 -1.310611267464168450e-01 5.244915201390856208e-01 2.260385605696946798e-01 8.208624820502956609e-01
8.126154274934292987e-01 1.325672893058991719e-01 -5.675227579628480123e-01 -2.661163352637053170e-01 9.507440391674666369e-01 -1.589586993320778185e-01 5.184961553430137426e-01 2.801993679393598446e-01 8.078675950308298326e-01
7.987142991286784177e-01 1.618789614090194173e-01 -5.795262463603537695e-01 -3.235577106452942608e-01 9.275795856262044614e-01 -1.868328670536717195e-01 5.073124049827287818e-01 3.367362679941917625e-01 7.932482647746440518e-01
7.828673026871428853e-01 1.928509315438512173e-01 -5.915465362809815275e-01 -3.831044660704113758e-01 8.985571768138654880e-01 -2.140700074115966522e-01 4.902547852497339265e-01 3.942125292262599334e-01 7.773330864827334707e-01
7.652008160750797261e-01 2.248932740746288350e-01 -6.032335587100787766e-01 -4.431861238700414707e-01 8.636488463663670734e-01 -2.402014358389470416e-01 4.669622797261899216e-01 4.511470773994190608e-01 7.605343804634228100e-01
7.460863082952635672e-01 2.579690399773615361e-01 -6.138462307349483726e-01 -5.023881267419076924e-01 8.231293144722725552e-01 -2.646966221264708263e-01 4.369912936010302840e-01 5.058755835870765161e-01 7.437260942358638882e-01
7.287544712859006513e-01 2.967602762751397893e-01 -6.171306660715459858e-01 -5.593976014980048816e-01 7.777893270741919052e-01 -2.865625344104756889e-01 3.949572685988785858e-01 5.540551426659430234e-01 7.328244365919677206e-01
7.121940152380650257e-01 3.479868816790901431e-01 -6.096595893105809516e-01 -6.154894557426346946e-01 7.271832327589217160e-01 -3.039363023133625497e-01 3.375683849662444724e-01 5.917006643342116456e-01 7.320778027626124729e-01
6.898684777656987066e-01 4.121545657830917309e-01 -5.951555236149529415e-01 -6.724250068490481569e-01 6.693753874954507799e-01 -3.158816246307669662e-01 2.681904054012657079e-01 6.181142325812165605e-01 7.389240163448733689e-01
6.574977499986753848e-01 4.850808536022530593e-01 -5.765355793142251661e-01 -7.288887190037247610e-01 6.033054907052597393e-01 -3.236413450009057446e-01 1.908348606931890845e-01 6.330237360110564371e-01 7.502419646959345156e-01
6.131844728446931292e-01 5.607301135792635005e-01 -5.564050161416250750e-01 -7.822654814123140010e-01 5.289773470630492191e-01 -3.290040773074079938e-01 1.098431556945462795e-01 6.369966295197523332e-01 7.630005079471042784e-01
5.574057404610338606e-01 6.332009887232292744e-01 -5.369872888449144233e-01 -8.297280636024073619e-01 4.475704766844912363e-01 -3.335146306701053387e-01 2.915786294785760457e-02 6.314563930156557037e-01 7.748629832092714942e-01
4.925584552666225635e-01 6.978923477780036855e-01 -5.199350334977101973e-01 -8.689443508394618654e-01 3.613064178599105780e-01 -3.382209153163450166e-01 -4.818592418481909556e-02 6.183881817484435661e-01 7.843941441547795934e-01
4.221457258041156901e-01 7.520174097815277570e-01 -5.062240626153582390e-01 -8.985259955944453480e-01 2.730702708600641904e-01 -3.436330345199979375e-01 -1.201832826408371913e-01 5.999186966230448670e-01 7.909826395160515222e-01
3.499389581036738139e-01 7.946077004351955742e-01 -4.961263226340708044e-01 -9.181845562290785745e-01 1.859622171512719246e-01 -3.497930452347410291e-01 -1.856874963580627536e-01 5.779417411826854867e-01 7.946719433168636382e-01
2.792688423279692800e-01 8.261242524173991741e-01 -4.894156038303129064e-01 -9.286640302004188774e-01 1.027964011434317482e-01 -3.563930680076067836e-01 -2.441147941373316144e-01 5.540321466122274385e-01 7.958997096390575399e-01
2.125973579753805409e-01 8.478334558653024544e-01 -4.857785447067278217e-01 -9.314483481310433799e-01 2.559379324152494251e-02 -3.629723577787444255e-01 -2.953071928447369987e-01 5.296445873064393739e-01 7.951542447796861035e-01
1.515064206119882684e-01 8.612401387897481442e-01 -4.850888865463302557e-01 -9.282880516283407157e-01 -4.463376832103543856e-02 -3.691735634217638840e-01 -3.395984359760838012e-01 5.062343825372583872e-01 7.927166279445122532e-01
9.681347948131480141e-02 8.679054125004765918e-01 -4.872035972189641129e-01 -9.207972362157561541e-01 -1.077225045012603633e-01 -3.748710602345839416e-01 -3.778354138618376101e-01 4.849082974917562350e-01 7.887359146479260286e-01
4.834144636779613702e-02 8.694841630410506950e-01 -4.915896609814665030e-01 -9.102944776682416750e-01 -1.642289513227330744e-01 -3.799905465589090703e-01 -4.111290168423685776e-01 4.658606462969790973e-01 7.835475669938541943e-01
4.973266685809663024e-03 8.675248710388017148e-01 -4.973689422828714846e-01 -8.977473315560260403e-01 -2.152144595412259220e-01 -3.843598120100653048e-01 -4.404826844525293050e-01 4.484231645817247092e-01 7.777478191316289369e-01
-3.483432711195000309e-02 8.632243462827389191e-01 -5.036172134065673989e-01 -8.837543072064533156e-01 -2.619065696107027441e-01 -3.877928226370317977e-01 -4.666528625742050740e-01 4.315653794959606881e-01 7.720015732314332579e-01
-7.268201607239660467e-02 8.573787666433422272e-01 -5.095281886694725815e-01 -8.685702553189004194e-01 -3.055141250679989096e-01 -3.901881994104838824e-01 -4.902071359281832130e-01 4.142013639440083050e-01 7.668990767969480205e-01
-1.098670884227688771e-01 8.503721751263320083e-01 -5.145837022802162153e-01 -8.521873990754935679e-01 -3.470538898695454400e-01 -3.915740471269292811e-01 -5.115719497181687725e-01 3.955006463930598737e-01 7.628062525728422916e-01
-1.469761284151841485e-01 8.421549668595051941e-01 -5.188188792535881610e-01 -8.345044312158658162e-01 -3.871678364199396816e-01 -3.920502783100497379e-01 -5.310370721118893300e-01 3.753346216854619999e-01 7.596864812585937266e-01
-1.837728989285422609e-01 8.324200763472892062e-01 -5.227851739609428172e-01 -8.154633814598234443e-01 -4.260717552771444150e-01 -3.917682131735088502e-01 -5.488597226227394099e-01 3.543157854923015826e-01 7.571085318720580659e-01
-2.195224199677026644e-01 8.208796763818342335e-01 -5.272252498076881455e-01 -7.950226918110880892e-01 -4.637384430060090268e-01 -3.910058515979198956e-01 -5.654633733823752895e-01 3.333214865285737405e-01 7.544189552108342411e-01
-2.533636962576900631e-01 8.073390175677377378e-01 -5.329264002950137025e-01 -7.731203206518519888e-01 -5.001199356376718752e-01 -3.900833497766194591e-01 -5.814566253933465267e-01 3.131832701319325341e-01 7.508824356020391555e-01
-2.844863473150037736e-01 7.916625028043923207e-01 -5.406829013801461858e-01 -7.497383361022192938e-01 -5.352066323893046595e-01 -3.891610052731078184e-01 -5.974612502665284097e-01 2.946597059320896772e-01 7.457987075142806788e-01
-3.121731030961786835e-01 7.737913437085179869e-01 -5.511759338950393827e-01 -7.249871147538045069e-01 -5.689705685175570071e-01 -3.881574108551346658e-01 -6.139557289774698612e-01 2.784231465998725508e-01 7.386060616412306601e-01
-3.358668549706898543e-01 7.537883453510391130e-01 -5.647978276737971592e-01 -6.991434520139078179e-01 -6.013284404119421112e-01 -3.867848759424520888e-01 -6.311829285066051787e-01 2.649664830967948803e-01 7.289724779421660195e-01
-3.552699359381671917e-01 7.318410365176094556e-01 -5.815427498364340586e-01 -6.726286221401737153e-01 -6.321636066111901986e-01 -3.846295765462450778e-01 -6.491178701101225634e-01 2.545149735185795459e-01 7.168459520416745612e-01
-3.704892101742783272e-01 7.081304113414913504e-01 -6.010732614896205916e-01 -6.458927496308098926e-01 -6.614654485817075269e-01 -3.811640280862721997e-01 -6.675030345390136066e-01 2.470117018805603748e-01 7.024421100811637508e-01
-3.819929113091189432e-01 6.827256546538266191e-01 -6.228700475918617085e-01 -6.192840755683858278e-01 -6.893762794037361363e-01 -3.758291887851079593e-01 -6.859800649122348437e-01 2.421694156431945244e-01 6.861379778659976170e-01
-3.901683010894843040e-01 6.557259897022678086e-01 -6.463684113985823654e-01 -5.932269844557567229e-01 -7.159078192466983293e-01 -3.681816661037947691e-01 -7.041664872304524980e-01 2.397903683854255563e-01 6.683188890725046960e-01
-3.951895847230944003e-01 6.274384518453922643e-01 -6.709293414900304731e-01 -5.684767990322342479e-01 -7.407678026127026971e-01 -3.579066799801494669e-01 -7.215672671958265338e-01 2.399667721960805633e-01 6.494279229855621782e-01
-3.974031590311711826e-01 5.982476452878100481e-01 -6.958236012809829729e-01 -5.452549143248484054e-01 -7.638409252720922415e-01 -3.453174181591140424e-01 -7.380838757191813260e-01 2.421710052567500049e-01 6.297502652768692810e-01
-3.972932867133133761e-01 5.684058188529446110e-01 -7.204671189073423854e-01 -5.225930320542189200e-01 -7.854860635085124665e-01 -3.315240064946722298e-01 -7.543570554988607846e-01 2.447988340005213259e-01 6.091132601504207766e-01
-3.951335721277043356e-01 5.381086847719981359e-01 -7.445189746074648562e-01 -4.992561625292445404e-01 -8.061214718896581033e-01 -3.176656366921420949e-01 -7.711113696180164068e-01 2.461853284243432638e-01 5.871797337395300298e-01
-3.908911164958780993e-01 5.076720160831784678e-01 -7.677716191229307929e-01 -4.748239397475063073e-01 -8.257997727314246861e-01 -3.042974886511285448e-01 -7.885089481339208062e-01 2.456091599325404551e-01 5.638526219412032248e-01
-3.843895198186517148e-01 4.774630783502269993e-01 -7.901099327725930044e-01 -4.496582707456780459e-01 -8.443104841764692559e-01 -2.914571080960331462e-01 -8.062581079304523834e-01 2.432464082407409800e-01 5.392393237463175559e-01
-3.754525671696438138e-01 4.477073719714027011e-01 -8.115377248706214797e-01 -4.242023825920418489e-01 -8.615099210185273026e-01 -2.790214948527912631e-01 -8.240677814409196333e-01 2.394968999154505618e-01 5.133746453828136325e-01
-3.639314401971419088e-01 4.184596916259180621e-01 -8.321330382338967269e-01 -3.987276392994986707e-01 -8.773908659605568205e-01 -2.668361631931344125e-01 -8.417661055748699717e-01 2.346843727505641131e-01 4.861615664488413979e-01
-3.497069803090785967e-01 3.896663003988186103e-01 -8.519772310670067350e-01 -3.733489298309729532e-01 -8.920306997169352714e-01 -2.547387040804413583e-01 -8.592529339590139204e-01 2.290008844874033833e-01 4.574308585860970555e-01
-3.326589482260512431e-01 3.612127806929366636e-01 -8.711276319972948157e-01 -3.479419501236174495e-01 -9.055761723244634132e-01 -2.426276889853013485e-01 -8.765126488016655726e-01 2.223895752553398664e-01 4.269290963479041023e-01
-3.127710715001792430e-01 3.330397055061166678e-01 -8.895272965957982114e-01 -3.224161900842822948e-01 -9.181345444625539365e-01 -2.303839374524070671e-01 -8.934327379294794147e-01 2.147405709709690191e-01 3.945433182489554991e-01
-2.902665806569552087e-01 3.052225178742234424e-01 -9.069644572618260625e-01 -2.970003129996941493e-01 -9.297013149506319074e-01 -2.178216680157182561e-01 -9.096901264891266159e-01 2.061423769184430876e-01 3.605124050661939750e-01
-2.655618719398479266e-01 2.779320243026697779e-01 -9.231634102578071266e-01 -2.720757206205419165e-01 -9.402289416329848715e-01 -2.048031727403908653e-01 -9.249063165643410800e-01 1.967824361642515896e-01 3.253075135877523394e-01
-2.392080517992001831e-01 2.513979977344886207e-01 -9.378584939581884328e-01 -2.480462488873773075e-01 -9.496725054101170516e-01 -1.912986954502628734e-01 -9.387505346828477482e-01 1.868720931631077387e-01 2.895276401822567958e-01
-2.118420996548324164e-01 2.258794061394709674e-01 -9.508424783821514126e-01 -2.252705228931795867e-01 -9.580108494542722841e-01 -1.773933590733804688e-01 -9.509869170126714621e-01 1.766174006432655597e-01 2.538310017723420242e-01
-1.841464414276666461e-01 2.016357775092078031e-01 -9.619943353979715228e-01 -2.040279970246730579e-01 -9.652551360495728039e-01 -1.632638930076747985e-01 -9.614898150992695625e-01 1.662093124893390117e-01 2.188876421870233069e-01
-1.568127674723458209e-01 1.789014654949207250e-01 -9.712898751667463637e-01 -1.845048197431969073e-01 -9.714496120297970716e-01 -1.491429608754201996e-01 -9.702410666680701956e-01 1.558201428921383302e-01 1.853438847652632282e-01
-1.305061330645654327e-01 1.578663239263560503e-01 -9.787984332856857206e-01 -1.667942219135014337e-01 -9.766668326628318297e-01 -1.352833526810378328e-01 -9.773166512286607377e-01 1.456026158636281320e-01 1.537922022888845164e-01
-1.058287322824527504e-01 1.386638157678852790e-01 -9.846687898071001532e-01 -1.509054671115812596e-01 -9.810000052547356297e-01 -1.219283793300152408e-01 -9.828671423032334653e-01 1.356883778622862968e-01 1.247431148151150887e-01
-8.328579018988924165e-02 1.213661192208760620e-01 -9.891075483776824440e-01 -1.367776366926407305e-01 -9.845544652718697387e-01 -1.092903610296808853e-01 -9.870944003757803342e-01 1.261854588234559982e-01 9.859956758674026656e-02
-6.325771704182624189e-02 1.059849020683461540e-01 -9.923535971458055105e-01 -1.242961305016581641e-01 -9.874396400133975682e-01 -9.753680983365622947e-02 -9.902267079699331731e-01 1.171757562970051070e-01 7.563669056254286593e-02
-4.598194176987827064e-02 9.247637051137697073e-02 -9.946525935863809176e-01 -1.133096313589186110e-01 -9.897623711290977067e-01 -8.678350153233160835e-02 -9.924951327197416573e-01 1.087132447954193004e-01 5.598965916732975834e-02
-3.154760111315784571e-02 8.074914022422996496e-02 -9.962350752794507658e-01 -1.036463920320128684e-01 -9.916219457731423326e-01 -7.709307413661538322e-02 -9.941137632498363574e-01 1.008240696170067535e-01 3.965265064423301872e-02
-1.990411692514321498e-02 7.067346092087677112e-02 -9.973009014589808707e-01 -9.512886552135292606e-02 -9.931068961588711552e-01 -6.847767334185335397e-02 -9.952659569552506635e-01 9.350911572225741042e-02 2.649000194018285778e-02
-1.088092266516240900e-02 6.209133688874805823e-02 -9.980111579563242241e-01 -8.758481654346748912e-02 -9.942934497633669766e-01 -6.090513663649928244e-02 -9.960976385038780023e-01 8.674792009628530531e-02 1.625708848369242579e-02
-4.214704816604802548e-03 5.482720762735332487e-02 -9.984869621417677976e-01 -8.085458090501948525e-02 -9.952452900929793511e-01 -5.430791189518727191e-02 -9.967169974521266074e-01 8.050335304525430002e-02 8.627696012760250124e-03
4.193696378444137368e-04 4.869846429951087130e-02 -9.988134378871643682e-01 -7.479523113314841265e-02 -9.960142347823276454e-01 -4.859338957835256101e-02 -9.971988254750633329e-01 7.472686053785412841e-02 3.224714764182757057e-03
3.376201168668836392e-03 4.352523093172808166e-02 -9.990466233054432488e-01 -6.928262495528879350e-02 -9.966414578180251560e-01 -4.365458094709177145e-02 -9.975913587962624840e-01 6.936395916253003391e-02 -3.493198038937873201e-04
5.012335013647478688e-03 3.913867780502565397e-02 -9.992212169471710315e-01 -6.421210109533469212e-02 -9.971589749324389906e-01 -3.938000488331384885e-02 -9.979236857448736675e-01 6.435947957652934925e-02 -2.484918108272698989e-03
5.663490218643471574e-03 3.538775432146576416e-02 -9.993576095285546801e-01 -5.949843842262189653e-02 -9.975911636712346819e-01 -3.566238901618685314e-02 -9.982123324743154003e-01 5.966219078407995063e-02 -3.544331676246639806e-03
5.627089492881496083e-03 3.214236441069349276e-02 -9.994674603377188271e-01 -5.507494341792489728e-02 -9.979562824098141549e-01 -3.240384246190651518e-02 -9.984663672209254104e-01 5.522795314760332863e-02 -3.845350409865990957e-03
5.150946784704160154e-03 2.929385733955093551e-02 -9.995575709629691552e-01 -5.089195607159270607e-02 -9.982678386878846011e-01 -2.951831717131989802e-02 -9.986908813814352470e-01 5.102148727339882867e-02 -3.651202813070983898e-03
4.429887538276556548e-03 2.675450360786741505e-02 -9.996322186849997404e-01 -4.691500822433897905e-02 -9.985357240536313350e-01 -2.693306131877732171e-02 -9.988890619581880514e-01 4.701706419362466916e-02 -3.168213203707857892e-03
3.608249535969177031e-03 2.445614824947031640e-02 -9.996943919759108121e-01 -4.312264744745884781e-02 -9.987671465265378634e-01 -2.458910930390399013e-02 -9.990632701748213274e-01 4.319819246261464435e-02 -2.549187234111005389e-03
2.780952014557291300e-03 2.234596171432801787e-02 -9.997464300016052352e-01 -3.950346780498659865e-02 -9.989674632524093711e-01 -2.243843565016379049e-02 -9.992155634983239665e-01 3.955585112354353949e-02 -1.895337600255520612e-03
2.005694410922350974e-03 2.038524995620961955e-02 -9.997901873764079017e-01 -3.605361112077852537e-02 -9.991407139554104866e-01 -2.044433520133147331e-02 -9.993478445041454883e-01 3.608705170688764063e-02 -1.269009071184215836e-03
1.318960423805684871e-03 1.855004877708928482e-02 -9.998270630632919431e-01 -3.277477266855283178e-02 -9.992899851803460631e-01 -1.858332033809443132e-02 -9.994618925301379520e-01 3.279361536383507136e-02 -7.100503106986591224e-04
7.396676297410722817e-04 1.682683309843634872e-02 -9.998581452284491800e-01 -2.967150502248639549e-02 -9.994178155055861712e-01 -1.684137285800655498e-02 -9.995594302899142303e-01 2.967975299626333247e-02 -2.399595439233267731e-04
2.727138252266729144e-04 1.520853485882050701e-02 -9.998843063547988574e-01 -2.674888109332588734e-02 -9.995264586151056951e-01 -1.521038752302219729e-02 -9.996421474644936467e-01 2.674993450073173337e-02 1.342266065981482701e-04


==> data/r_traj_reach.txt <==
1.199162395429942407e-04 -8.661855057495209120e-01 -4.997225782867349420e-01 9.999999907504417695e-01 1.359424476459203390e-04 4.332124984740559626e-06 6.418108656536247736e-05 -4.997225741840140012e-01 8.661855140393948105e-01
1.681129634636679970e-03 -8.682530086812964010e-01 -4.961188231855636621e-01 9.999981932571259113e-01 1.899850450768070242e-03 6.364549351522974519e-05 8.872911786299841896e-04 -4.961180338227403341e-01 8.682546338662540109e-01
5.968700042601915445e-03 -8.737714650663654936e-01 -4.863001145954816140e-01 9.999776316378483632e-01 6.683257957539379124e-03 2.651170166583227683e-04 3.018417426563002604e-03 -4.862908192623526249e-01 8.737918105918530687e-01
1.246615630373776318e-02 -8.817518087658221537e-01 -4.715488762421259916e-01 9.999045837132339853e-01 1.379949800012175709e-02 6.303365837579399944e-04 5.951337351803032139e-03 -4.715117406737033834e-01 8.818397019813630777e-01
1.972478850182490806e-02 -8.902722836111547355e-01 -4.550013118138650503e-01 9.997663639451885853e-01 2.158705963960227958e-02 1.102896157063604221e-03 8.840262573888230113e-03 -4.549167614958763428e-01 8.904900840928712258e-01
2.607033865574065468e-02 -8.977157866070689662e-01 -4.398030285466743017e-01 9.995998457207556642e-01 2.824112842313769578e-02 1.608446589045881003e-03 1.097660591517074513e-02 -4.396689722300627379e-01 8.980928175755241716e-01
2.998790320893041095e-02 -9.031969423289586407e-01 -4.281775438165248415e-01 9.994793548149990547e-01 3.219757547964563482e-02 2.082169980115983199e-03 1.190566922627195323e-02 -4.280170551518394095e-01 9.036922349668730092e-01
3.000428843923214073e-02 -9.065081620426986841e-01 -4.211207603826059298e-01 9.994869000577732976e-01 3.193497518697768767e-02 2.468597316352988402e-03 1.121067741746903379e-02 -4.209787518507032145e-01 9.070012189639360400e-01
2.564308829270889323e-02 -9.076926397148972203e-01 -4.188514102043992549e-01 9.996317747136349574e-01 2.700209426257249579e-02 2.683633414545610885e-03 8.873950962274612664e-03 -4.187659951725267726e-01 9.080508214199700667e-01
1.815242411684742097e-02 -9.069627420166458398e-01 -4.208195267479032387e-01 9.998198293626158195e-01 1.880219121206233579e-02 2.605075610161933231e-03 5.549622689130534470e-03 -4.207909958628774927e-01 9.071406393105403421e-01
9.521576593599423433e-03 -9.043066663659615756e-01 -4.267772167598145039e-01 9.999522101485252001e-01 9.557228998603672920e-03 2.058347139789251656e-03 2.217430551753551971e-03 -4.267764198499604533e-01 9.043544495726210108e-01
2.278530272179668525e-03 -8.991706035272291064e-01 -4.375923148917010286e-01 9.999972698757528811e-01 2.275558051288040229e-03 5.311088363801896861e-04 5.182092623869372083e-04 -4.375923303578732604e-01 8.991733336076679350e-01
-1.988180396846450648e-03 -8.904311491354208741e-01 -4.551136295345192262e-01 9.999957962447931781e-01 -8.097707857018798805e-04 -2.784198990194969303e-03 2.110599784889199970e-03 -4.551172518380824927e-01 8.904290159512433522e-01
-4.242967813455844617e-03 -8.766868868641770618e-01 -4.810427212052292845e-01 9.999623638528147840e-01 -7.929164276371247766e-05 -8.675516741194821968e-03 7.567569096172260812e-03 -4.810614265488695196e-01 8.766542281793556768e-01
-7.330747895200051545e-03 -8.575196939942770769e-01 -5.143989060517711875e-01 9.998422620124784999e-01 2.036524228651748203e-03 -1.764379955783179632e-02 1.617749143309463178e-02 -5.144471080500191418e-01 8.573695013177833335e-01
-1.449022260122184713e-02 -8.343160122804721412e-01 -5.510960216707959658e-01 9.995588984317912429e-01 2.202858707685495521e-03 -2.961681919684078235e-02 2.592377315884830669e-02 -5.512820866543056697e-01 8.339160742660399750e-01
-2.751435274076952098e-02 -8.104220966425025319e-01 -5.851999535772594019e-01 9.990368163207555829e-01 -2.275257636973004871e-03 -4.382080371665908469e-02 3.418186696108149736e-02 -5.858419995837235161e-01 8.097041135469174034e-01
-4.555874707664053780e-02 -7.904469253857833166e-01 -6.108339043577792893e-01 9.982011239667227809e-01 -1.216604091868001003e-02 -5.870692940306382335e-02 3.897328157055818254e-02 -6.124097040352374233e-01 7.895792789372673148e-01
-6.552335344512494331e-02 -7.788856222496676196e-01 -6.237338195144253028e-01 9.970556812661888202e-01 -2.615209651487837572e-02 -7.208353697407637872e-02 3.983288350247543574e-02 -6.266205034154443965e-01 7.783059077838569983e-01
-8.318673486696193109e-02 -7.784990780737526261e-01 -6.221086340668253722e-01 9.958123777563896439e-01 -4.118631249763837765e-02 -8.161737541732411172e-02 3.791669090703092548e-02 -6.262929610822431936e-01 7.786651728756697199e-01
-9.463743902436289046e-02 -7.891117445924921148e-01 -6.069154880880068825e-01 9.949061767266794698e-01 -5.370823634655130796e-02 -8.530606578458682643e-02 3.471965791898401488e-02 -6.118971154489425412e-01 7.901749587649891104e-01
-9.806632162271577968e-02 -8.073657708518068299e-01 -5.818449180153228983e-01 9.947015021838053750e-01 -6.139455199555610143e-02 -8.245987229280660191e-02 3.085317028558154373e-02 -5.868485503450892038e-01 8.091086829599569707e-01
-9.414955512196815368e-02 -8.284776831224657245e-01 -5.520512565318254072e-01 9.952064921543303244e-01 -6.358568802640923723e-02 -7.430274727142568980e-02 2.645560893664494762e-02 -5.564005651023729015e-01 8.304929330882664384e-01
-8.481536625141605779e-02 -8.487476307214473215e-01 -5.219519259398974764e-01 9.961561132372519500e-01 -6.071925597427235699e-02 -6.313612289317702131e-02 2.189410212111309040e-02 -5.253005152278653611e-01 8.506350668727746811e-01
-7.229843153720755256e-02 -8.663969006713079235e-01 -4.940944720439718330e-01 9.972221274201944485e-01 -5.389489264527780321e-02 -5.141370566585712343e-02 1.791550671349037560e-02 -4.964390708374045724e-01 8.678866766838244651e-01
-5.838348356676564821e-02 -8.811676095888546500e-01 -4.691854778848909557e-01 9.981741918425172111e-01 -4.423918761015954715e-02 -4.112392271088965989e-02 1.548068429195936790e-02 -4.707297930777883388e-01 8.821416044620022934e-01
-4.402204796588082836e-02 -8.936866308351010257e-01 -4.465268918659831554e-01 9.989143720837416751e-01 -3.255900641645548266e-02 -3.331648759574062924e-02 1.523602761331241395e-02 -4.475087898218077509e-01 8.941497338224662084e-01
-2.974376409867962590e-02 -9.049084298026356388e-01 -4.245657100725055977e-01 9.994188214123175262e-01 -1.984693582092433850e-02 -2.771495165672371863e-02 1.665316498616764562e-02 -4.251433085568310788e-01 9.049728389765601122e-01
-1.610677992106768208e-02 -9.155485308380395537e-01 -4.018848831703952240e-01 9.997137783448770687e-01 -7.634989959592664022e-03 -2.267307468623630529e-02 1.768991317064672053e-02 -4.021350452380703100e-01 9.154094561251761020e-01
-3.651194960404668954e-03 -9.256482997789319267e-01 -3.783674059584597460e-01 9.998698242841272954e-01 2.567301590436388281e-03 -1.592932668295379828e-02 1.571633740378577948e-02 -3.783763127878336796e-01 9.255184291302329669e-01
7.537400891085566101e-03 -9.346455324133997600e-01 -3.555009371682151809e-01 9.999281670612161221e-01 1.035788038870322225e-02 -6.031171648165051247e-03 9.319243821436090647e-03 -3.554299411326028446e-01 9.346564655749569628e-01
1.806539963862929810e-02 -9.418147106368626176e-01 -3.356466775701786309e-01 9.998367265123606629e-01 1.688204036051255130e-02 6.443371036427225640e-03 -4.020608705869455068e-04 -3.357082774393101987e-01 9.419659180701749346e-01
2.860321325420506211e-02 -9.468069074293579135e-01 -3.205285263991176636e-01 9.995394491588749375e-01 2.383975962506496016e-02 1.877645962880966635e-02 -1.013635865129419722e-02 -3.209179737956017187e-01 9.470527484402428975e-01
3.831049564378719019e-02 -9.501012785441701469e-01 -3.095801454102967143e-01 9.991261454069194636e-01 3.123955577485837409e-02 2.776752994597839197e-02 -1.671081948435387821e-02 -3.103734052133375609e-01 9.504678310434491184e-01
4.480440125632006998e-02 -9.528089064201122893e-01 -3.002461548039752626e-01 9.988113556685641603e-01 3.695029133413391120e-02 3.178917674064532517e-02 -1.919482783428960726e-02 -3.013135639443280667e-01 9.533318911940267260e-01
4.676708248273558910e-02 -9.557915013145663607e-01 -2.903023355243648518e-01 9.987359950962713118e-01 3.938219476856458234e-02 3.123227232002193099e-02 -1.841879733082940618e-02 -2.913960342044118468e-01 9.564251665210549147e-01
4.568519540682541846e-02 -9.590973829226732139e-01 -2.793654828204797380e-01 9.988374125334151810e-01 3.955022835139915260e-02 2.756089187426072340e-02 -1.538461062856938399e-02 -2.802998207424182153e-01 9.597892082366710209e-01
4.443172564921910039e-02 -9.623296570290068574e-01 -2.682302237971456726e-01 9.989547684036764741e-01 3.991321673827558092e-02 2.227792210150550400e-02 -1.073277407708908560e-02 -2.689397076149926402e-01 9.630972127612937861e-01
4.486611755135688773e-02 -9.652337008710093480e-01 -2.575090953708683017e-01 9.989796541939369723e-01 4.201652567524921666e-02 1.656085978273719173e-02 -5.165462460436975878e-03 -2.579893685271473780e-01 9.661339470925001116e-01
4.712834189567555176e-02 -9.678220515710252991e-01 -2.471829198852871778e-01 9.988887636139921478e-01 4.576084183629131052e-02 1.127755647933080529e-02 3.966306529692292804e-04 -2.474397337682165965e-01 9.689032050916333016e-01
5.041231754749364580e-02 -9.702197407245396477e-01 -2.369224618897464163e-01 9.987155665240412539e-01 5.017950545963723030e-02 7.016723907223770818e-03 5.080887919904894523e-03 -2.369718800622426513e-01 9.715032231741240754e-01
5.383602087855571261e-02 -9.725285441273742171e-01 -2.264727659420757155e-01 9.985149540972259041e-01 5.432573644512656008e-02 4.074408412259172829e-03 8.340821313213300781e-03 -2.263557934252736492e-01 9.740089760790895390e-01
5.659289937359535116e-02 -9.747872693670149857e-01 -2.158402724713089360e-01 9.983460268802275550e-01 5.744350181320068138e-02 2.335532466302664423e-03 1.012197376772216995e-02 -2.156154530163262306e-01 9.764258917437668162e-01
5.811947118266957979e-02 -9.769939046771941582e-01 -2.051951200517604101e-01 9.982514941184476021e-01 5.909349096085947384e-02 1.383407512546008800e-03 1.077411526454907786e-02 -2.049167380905433655e-01 9.787201075336083855e-01
5.854428121957638842e-02 -9.790177470399079596e-01 -1.951840621500282036e-01 9.981985365923926601e-01 5.997987965954826306e-02 -1.447612113758975361e-03 1.312435450942046888e-02 -1.947476957936319919e-01 9.807655613355222846e-01
5.993804443993361319e-02 -9.799877076968394052e-01 -1.898197133909178269e-01 9.975006247361849487e-01 6.593083531862503621e-02 -2.540922283559295114e-02 3.741569830481614178e-02 -1.878223035671801600e-01 9.814901159986688661e-01
6.193248893290564938e-02 -9.800051727725416217e-01 -1.890878847352114311e-01 9.943427095615335887e-01 7.696346445384921742e-02 -7.320656446718962207e-02 8.629567055422432409e-02 -1.834842949091887998e-01 9.792275377894938959e-01
6.111865435420876791e-02 -9.803553087011828149e-01 -1.875312741687093776e-01 9.891152212012458422e-01 8.468303339585075973e-02 -1.203323025745293012e-01 1.338491287903720572e-01 -1.781354893228357106e-01 9.748600710695728422e-01
5.699771797964231501e-02 -9.818112837612781307e-01 -1.811018034812034161e-01 9.846779173329253121e-01 8.522691053220460278e-02 -1.521373485966824313e-01 1.648049127362592459e-01 -1.696554649876238496e-01 9.716256295188118175e-01
5.030104935341445094e-02 -9.844919184465710238e-01 -1.680638775803291463e-01 9.833696854141831256e-01 7.822423779627213358e-02 -1.639055533824383126e-01 1.745103614183307617e-01 -1.570243010956672569e-01 9.720542693816334179e-01
4.174864107259768087e-02 -9.880030564100739099e-01 -1.486842678057898604e-01 9.854370667372103210e-01 6.526934649199322980e-02 -1.570149671492216958e-01 1.648357924388828000e-01 -1.399638272299688069e-01 9.763397403558790044e-01
3.202346670448952271e-02 -9.916786270252536672e-01 -1.246916127152681714e-01 9.894827323813654152e-01 4.906252273665268060e-02 -1.360764166996723812e-01 1.410617591671601556e-01 -1.190225590550943180e-01 9.828200295764444316e-01
2.197557806029670768e-02 -9.948852951030198177e-01 -9.859170125671638807e-02 9.937308103012880700e-01 3.254927914977434611e-02 -1.069561643140587714e-01 1.096182039027354255e-01 -9.562318764090577128e-02 9.893634596843219331e-01
1.262405303689895231e-02 -9.972504267660636801e-01 -7.302204872383094569e-02 9.969799083600844325e-01 1.814967356943641974e-02 -7.550928204956459944e-02 7.662699009643636483e-02 -7.184828226357871384e-02 9.944677615310282270e-01
4.941251479639530153e-03 -9.987256130920516561e-01 -5.022682338870494700e-02 9.988836681926422933e-01 7.289215917673286249e-03 -4.667209818849690772e-02 4.697873403813812576e-02 -4.994013501394180266e-02 9.976467217722728709e-01
-3.799284808134184566e-04 -9.994951195063102034e-01 -3.177045384340968642e-02 9.997141845217401013e-01 3.798153174944252086e-04 -2.390407928276637103e-02 2.390407748443036662e-02 -3.177045519647704597e-02 9.992093040280534133e-01
-3.111756632866002903e-03 -9.998260660873340422e-01 -1.838897884559543422e-02 9.999567418621119197e-01 -2.949923520689790024e-03 -8.821131204775185808e-03 8.765350829692510753e-03 -1.841563258614874882e-02 9.997919949175850807e-01
-3.616758388142515823e-03 -9.999441913203818144e-01 -9.926394279372873636e-03 9.999929216206607796e-01 -3.606282538666849558e-03 -1.073049312248267571e-03 1.037192044421359968e-03 -9.930204976689657737e-03 9.999501563886992184e-01
-2.762363186437799545e-03 -9.999815050347905521e-01 -5.418388873203713006e-03 9.999953221844207762e-01 -2.769436694468441207e-03 1.298395036878318039e-03 -1.313376908077632833e-03 -5.414776888328501521e-03 9.999844774956994087e-01
-1.522973906366353880e-03 -9.999929461212766491e-01 -3.433403292754198290e-03 9.999984104732628776e-01 -1.526147551845213890e-03 9.219135524965314972e-04 -9.271469294598721350e-04 -3.431993784983486135e-03 9.999936808886502604e-01
-5.247899030059177683e-04 -9.999964647649887128e-01 -2.606732261451141612e-03 9.999998617627688935e-01 -5.247028512123663724e-04 -3.407875725146649638e-05 3.271087692512022332e-05 -2.606749785291403304e-03 9.999966018870043438e-01
7.669266476401093158e-05 -9.999978621106373478e-01 -2.066371793761140156e-03 9.999998656827540078e-01 7.775170094520555963e-05 -5.124345294352888837e-04 5.125940978287095483e-04 -2.066332216242191839e-03 9.999977337566635649e-01


==> data/r_traj_replan.txt <==
8.659989076613457959e-01 7.674329386642086916e-05 -5.000458839344875672e-01 -8.428933359907454478e-05 9.999999964195520619e-01 7.496957554869716853e-06 5.000458827194403932e-01 3.565617727249748172e-05 8.659989110293228043e-01
8.656549923744376596e-01 1.128526192425906294e-03 -5.006397513240888886e-01 -1.235918635783638756e-03 9.999992293910848762e-01 1.171424869554273541e-04 5.006394977249980505e-01 5.173450198234048544e-04 8.656557200595352830e-01
8.647147693133778734e-01 4.623893523574337978e-03 -5.022419609510884175e-01 -5.021110023203924529e-03 9.999872365071164060e-01 5.614953210925506229e-04 5.022381468839727248e-01 2.036278847156018385e-03 8.647269496106907427e-01
8.632326952998647940e-01 1.155910121536731297e-02 -5.046738560143807506e-01 -1.240995974137164282e-02 9.999215899550693010e-01 1.675362929025012420e-03 5.046536502043242889e-01 4.816754178833515185e-03 8.633084571661697737e-01
8.613708314743054872e-01 2.244220488902039928e-02 -5.074806775878107912e-01 -2.378352174288041881e-02 9.997097530883841676e-01 3.841051089028110245e-03 5.074195845439651853e-01 8.761108359209953539e-03 8.616545759186500231e-01
8.593048802720388846e-01 3.747691626715560914e-02 -5.100888192146162403e-01 -3.919454288894772681e-02 9.992043078191428229e-01 7.385055409006574881e-03 5.099597146328160857e-01 1.364668394784120976e-02 8.600900286998125477e-01
8.571684600883967553e-01 5.667112292138926088e-02 -5.119087954475051161e-01 -5.852147523210879387e-02 9.982076935743109392e-01 1.251548743408002068e-02 5.117005647508555688e-01 1.922977680275376328e-02 8.589486292659020972e-01
8.550219310987445809e-01 7.985992970434437066e-02 -5.124059806128250516e-01 -8.149928219440168153e-02 9.964862812154988703e-01 1.931212963665928858e-02 5.121477954086798290e-01 2.524842523649802398e-02 8.585261514252818804e-01
8.528183846361722109e-01 1.067201396424217880e-01 -5.111864773458432154e-01 -1.077807246530706614e-01 9.937898049643240084e-01 2.766114499130926593e-02 5.109639108780670291e-01 3.150611597251015000e-02 8.590245901233083403e-01
8.503571413759649644e-01 1.367557744939046083e-01 -5.081245814300558994e-01 -1.369573173108070974e-01 9.898777110911629595e-01 3.721303964939058628e-02 5.080702956736637965e-01 3.794700551417097556e-02 8.604792847167115344e-01
8.473014833836185478e-01 1.693437532487110653e-01 -5.033913879791344081e-01 -1.685773191066468335e-01 9.845452102776180991e-01 4.745962918330282748e-02 5.036485716635513699e-01 4.464775643904744101e-02 8.627541330565876576e-01
8.432438263254022903e-01 2.038701449944800015e-01 -4.973698958964291039e-01 -2.022363995133776016e-01 9.776264571201260800e-01 5.785282232195761154e-02 4.980364324785492292e-01 5.180226171394607115e-02 8.656074385108758484e-01
8.377807867650914897e-01 2.397672308031098820e-01 -4.905456435035098206e-01 -2.375572053343943668e-01 9.689968228467915612e-01 6.790973057328399121e-02 4.916196980603774191e-01 5.963918465096464117e-02 8.687653538978125090e-01
8.306375715262762638e-01 2.764181327673214672e-01 -4.833572598465421533e-01 -2.740221266039776782e-01 9.586116260747766793e-01 7.730216352538983593e-02 4.847196085371045515e-01 6.824050286816400746e-02 8.720035176924094689e-01
8.218719407220351769e-01 3.129879294116491018e-01 -4.759885178199200206e-01 -3.107244196389694624e-01 9.466079222476987409e-01 8.592890420528319362e-02 4.774692116710996803e-01 7.727870069109395168e-02 8.752434828810068401e-01
8.121360087960083352e-01 3.482792711206145753e-01 -4.681203397894429519e-01 -3.461582277708561972e-01 9.334606929645810069e-01 9.394474991517370865e-02 4.696909457967335944e-01 8.574779296155624064e-02 8.786567768126484212e-01
8.028515904102980771e-01 3.807061797992195018e-01 -4.587942114263647841e-01 -3.782103768664035748e-01 9.201190022574700089e-01 1.016756239975522003e-01 4.608538104499393384e-01 9.189029517529559432e-02 8.827060320663777659e-01
7.961067731194902963e-01 4.084161838537976319e-01 -4.465537219188451812e-01 -4.044563340826455855e-01 9.079917926848043441e-01 1.093891138891914527e-01 4.501433989449358797e-01 9.352606686553263660e-02 8.880449285948116556e-01
7.941774774196571629e-01 4.295171398136337637e-01 -4.298804030956347999e-01 -4.226868896913317797e-01 8.986865983441227890e-01 1.170392722112427453e-01 4.365981305988586580e-01 8.875485655999248991e-02 8.952679195607297080e-01
7.987395763987313879e-01 4.424445326803075340e-01 -4.077473784044224336e-01 -4.315451394644589933e-01 8.935034650188508065e-01 1.241787043091834297e-01 4.192658842536267638e-01 7.677495360214350861e-02 9.046113667207663633e-01
8.100369862371892271e-01 4.465958711684288596e-01 -3.799897482605074095e-01 -4.311948595305849508e-01 8.928252971290343565e-01 1.301306340599726885e-01 3.973802637803879878e-01 5.843899949317704623e-02 9.157913568581359520e-01
8.462239777504071414e-01 4.327081742152045774e-01 -3.109157690559020693e-01 -4.109824587153840803e-01 9.014444604512354964e-01 1.359827318082659775e-01 3.391141372879291072e-01 1.270907900382155231e-02 9.406593863893234486e-01
8.666073209812911182e-01 4.181265983948533882e-01 -2.723268237548016057e-01 -3.958348887018576234e-01 9.083420772717867298e-01 1.350163380630793331e-01 3.038198349483091643e-01 -9.209689046037208837e-03 9.526849896579969723e-01
8.855901795397550513e-01 4.011533627852312822e-01 -2.341068419095114761e-01 -3.801552053043405488e-01 9.156155052254625337e-01 1.308826438865582920e-01 2.668558670570295721e-01 -2.691144954887386698e-02 9.633606386501470942e-01
9.014998111217888965e-01 3.841158267330055387e-01 -1.993818502286469896e-01 -3.656908685954209370e-01 9.224767552866031117e-01 1.237207524299264588e-01 2.314482213656124665e-01 -3.862211295514826614e-02 9.720802709743543435e-01
9.139950893344020999e-01 3.681853162157706083e-01 -1.704480847521953057e-01 -3.527573695394988218e-01 9.286871529212705756e-01 1.144657600968879002e-01 2.004375586265508824e-01 -4.449432460525530597e-02 9.786955809493319558e-01
9.234510821832204730e-01 3.537611576215679565e-01 -1.486308923908043478e-01 -3.411233504065246946e-01 9.342286575700480267e-01 1.041713741019719836e-01 1.757070249650424798e-01 -4.549570016071634304e-02 9.833906561711982519e-01
9.304638508987982393e-01 3.408726581110035903e-01 -1.343236878697048886e-01 -3.305223924151740600e-01 9.391351971706282109e-01 9.370181186847562071e-02 1.580884887736256905e-01 -4.278916203461258227e-02 9.864973985417534452e-01
9.356001296650816590e-01 3.294492588697365831e-01 -1.269471669666699110e-01 -3.208486097895150713e-01 9.434253529772598235e-01 8.369452165983302938e-02 1.473382739372828265e-01 -3.757378327922326899e-02 9.883722192793907846e-01
9.393152361127872219e-01 3.200575768864380444e-01 -1.234910307834579946e-01 -3.128205917244190615e-01 9.468749485459708737e-01 7.463986340588793511e-02 1.408196172397988832e-01 -3.147982359618802656e-02 9.895346664502410183e-01
9.420326502054986451e-01 3.123335632023873654e-01 -1.225652122100929220e-01 -3.062018081403889980e-01 9.496400740429226106e-01 6.651452821233244661e-02 1.371675567995626621e-01 -2.512916769519101326e-02 9.902290574875016738e-01
9.440741928873805922e-01 3.048613004968135365e-01 -1.256324232968253074e-01 -2.996386059011563741e-01 9.522251291418772912e-01 5.902549690046598324e-02 1.376249402457731252e-01 -1.808012417343931449e-02 9.903193853157781223e-01
9.455862660971615652e-01 2.969797318307468292e-01 -1.329272441983420372e-01 -2.925407151466867250e-01 9.548261356552584234e-01 5.222050029548879618e-02 1.424308370750274888e-01 -1.049235680787572594e-02 9.897491435200755916e-01
9.466686083898752102e-01 2.883723885904239115e-01 -1.437355606237754602e-01 -2.846477315946696063e-01 9.575139235024070494e-01 4.628990383480952042e-02 1.509775307361543306e-01 -2.907197564754483016e-03 9.885329197427535908e-01
9.474548192742564545e-01 2.788669318554204968e-01 -1.567245984251691426e-01 -2.758034227481685474e-01 9.603214759970624126e-01 4.141418524151645880e-02 1.620550444582990191e-01 3.987111281102316551e-03 9.867736647829891128e-01
9.481714283196898130e-01 2.683306651218113070e-01 -1.702045730099095988e-01 -2.658470559323286575e-01 9.632795685952970643e-01 3.765389194985864496e-02 1.740582815332628597e-01 9.546040129010811143e-03 9.846890817651745564e-01
9.491392622987409045e-01 2.565713992988240544e-01 -1.824987063648550456e-01 -2.545369510533357915e-01 9.664333089616645722e-01 3.489412383023635794e-02 1.853256628518402116e-01 1.333328133849676252e-02 9.825866996338159520e-01
9.506861456927536702e-01 2.433707157915821762e-01 -1.922668642354925239e-01 -2.416204334814258947e-01 9.698140831398923689e-01 3.286655241697609281e-02 1.944618690440473585e-01 1.520982704119030332e-02 9.807921505850629718e-01
9.530252701918766611e-01 2.286031066782207022e-01 -1.987044387847607119e-01 -2.269797164137462575e-01 9.733987860851650575e-01 3.122517549450576010e-02 2.005568316274366769e-01 1.534349585307746497e-02 9.795619094383829495e-01
9.561929807294504702e-01 2.123221386721181325e-01 -2.015298812420304730e-01 -2.107188839399273816e-01 9.770975182470760245e-01 2.963092618391558603e-02 2.032056484324205048e-01 1.413326802629419170e-02 9.790340725327473237e-01
9.601026207808885937e-01 1.945297755159987318e-01 -2.009007815001339625e-01 -1.929172345920917298e-01 9.808220236626165045e-01 2.776866031536015522e-02 2.024497423238895699e-01 1.209645965004436073e-02 9.792179417764595994e-01
9.645640939085557974e-01 1.751845853808608744e-01 -1.972979213963065859e-01 -1.736125316091753634e-01 9.844870595268041535e-01 2.537554910776203959e-02 1.986826555354553325e-01 9.777048082280317964e-03 9.800151079040450020e-01
9.692697000504196803e-01 1.544154113360475256e-01 -1.914996848720365852e-01 -1.529870611540432579e-01 9.879762472280356755e-01 2.231353922301389930e-02 1.926426943427107796e-01 7.669136530744316560e-03 9.812390007848517115e-01
9.738524540365336435e-01 1.324222983784034413e-01 -1.845961339226868947e-01 -1.312437128429208288e-01 9.911748001543423392e-01 1.864412449553007334e-02 1.854359339670345330e-01 6.070455599127862548e-03 9.826376056118516500e-01
9.779730793880108131e-01 1.093951547070976943e-01 -1.777677026879224409e-01 -1.085267339714878904e-01 9.939858483292760560e-01 1.463151853401408256e-02 1.782991979954293427e-01 4.983316941502204979e-03 9.839636998113534538e-01
9.813677519996355514e-01 8.554716773372936234e-02 -1.720436497750464366e-01 -8.497990230785690269e-02 9.963254965052962264e-01 1.067338827280517322e-02 1.723245529195673309e-01 4.145733495068510896e-03 9.850315027220495345e-01
9.838560235740226867e-01 6.123491684424671455e-02 -1.681594773903346551e-01 -6.089256951287640163e-02 9.981183817921243095e-01 7.196589941834852927e-03 1.682837480425005139e-01 3.159254302773473189e-03 9.857335335966910250e-01
9.853515611978711508e-01 3.706751590645197825e-02 -1.664581031654607246e-01 -3.682724092509293001e-02 9.993113753718313452e-01 4.530935698538010245e-03 1.665114265471394073e-01 1.665628104966800169e-03 9.860381181842072795e-01
9.858854746913033873e-01 1.391357175848765247e-02 -1.668419710792972965e-01 -1.363526479017108071e-02 9.999030771243299087e-01 2.813522951484680699e-03 1.668649464291574180e-01 -4.988769567990671526e-04 9.859796350711188540e-01
9.856180549515440870e-01 -7.210559159756635070e-03 -1.688344087860614295e-01 7.653739541380997005e-03 9.999687607149911894e-01 1.974301182053888378e-03 1.688148987043736615e-01 -3.238121481416049007e-03 9.856424526899720817e-01
9.848146667680566235e-01 -2.533265211930171151e-02 -1.717507754134584841e-01 2.603002581585433378e-02 9.996595243904762285e-01 1.809157658391614271e-03 1.716464677019244045e-01 -6.252362114385139405e-03 9.851387709827702510e-01
9.837888387018329794e-01 -3.974300809503133330e-02 -1.748714217739918420e-01 4.073400081745957163e-02 9.991678613230537964e-01 2.079922238528361233e-03 1.746432421340782248e-01 -9.169416921124032629e-03 9.845890816834323989e-01
9.828334679438315291e-01 -5.015436319870974352e-02 -1.775469350386920664e-01 5.142692550974276716e-02 9.986734536894454894e-01 2.569869376116591664e-03 1.771825206450032275e-01 -1.165644663380927502e-02 9.841089785332497453e-01
9.821676500923884889e-01 -5.667316743174619087e-02 -1.792619848301618690e-01 5.816973239411792063e-02 9.983018980310163215e-01 3.098809588761248200e-03 1.787819603460948370e-01 -1.347117221788633398e-02 9.837964922553259495e-01
9.819138167987672139e-01 -5.957492697051432889e-02 -1.797111138915315764e-01 6.120883929679930141e-02 9.981186485323080282e-01 3.555480836357866395e-03 1.791611966124800615e-01 -1.449108444861857588e-02 9.837130039294424977e-01
9.821056735574845709e-01 -5.908300306281424191e-02 -1.788229423627719639e-01 6.076143509895506195e-02 9.981446243642148053e-01 3.918782659970690939e-03 1.782596251844911217e-01 -1.471419729037565585e-02 9.838734666750520441e-01
9.827155280573239837e-01 -5.546141863611957906e-02 -1.766188607082614936e-01 5.709865757161398242e-02 9.983597184681064496e-01 4.197123277107334995e-03 1.760963776417185378e-01 -1.420927806585382813e-02 9.842703704766860850e-01
9.836750577246152760e-01 -4.916339820871743621e-02 -1.731078885754383789e-01 5.068359029971560709e-02 9.987052011285861841e-01 4.369772653266042889e-03 1.726689158036439353e-01 -1.307216566915125541e-02 9.848931739025876819e-01
9.848906253830475022e-01 -4.076060041652616872e-02 -1.683122974897389712e-01 4.210101652844899789e-02 9.991036637701016243e-01 4.401527965542117310e-03 1.679820241569358052e-01 -1.142114244918046931e-02 9.857238949448748899e-01
9.862603277024101223e-01 -3.087236455264598736e-02 -1.622882100069596156e-01 3.198870230952751553e-02 9.994791110891162456e-01 4.269592610837147362e-03 1.620718634584267515e-01 -9.402319045778748108e-03 9.867341625137311389e-01
9.876879599213681526e-01 -2.012714485370122736e-02 -1.551366876867108779e-01 2.099887400198731380e-02 9.997715685316089784e-01 3.982216279288573399e-03 1.550210989414492480e-01 -7.190882830675090348e-03 9.878849882891738154e-01
9.890940814940921699e-01 -9.136667374594028765e-03 -1.470014260564988240e-01 9.769462301764205228e-03 9.999458574535463606e-01 3.583262176626154059e-03 1.469607279503360175e-01 -4.980308301507111075e-03 9.891297897493177560e-01
9.904238170490634596e-01 1.530542211533696996e-03 -1.380518745345461762e-01 -1.107381376044765803e-03 9.999944508050286895e-01 3.141984347026803136e-03 1.380559173974493514e-01 -2.959020055303070423e-03 9.904200158881387717e-01
9.916665714163573897e-01 1.093239874826660955e-02 -1.283662486517981871e-01 -1.068013191081544459e-02 9.999394452931742450e-01 2.653399545207894318e-03 1.283874834931114650e-01 -1.260319161096295137e-03 9.917232807985895127e-01
9.930097131483749395e-01 1.384873102471531267e-02 -1.172174144143583452e-01 -1.379448332995228052e-02 9.999040398511604977e-01 1.274095360874090421e-03 1.172238108177771354e-01 3.517646002937186117e-04 9.931054598777635523e-01
9.945446031906189921e-01 5.799759234545608447e-03 -1.041508284039822235e-01 -6.029328341996839299e-03 9.999800383043729868e-01 -1.889495310750848164e-03 1.041377907589691593e-01 2.507146905599816518e-03 9.945597190466920479e-01
9.958677447068954303e-01 -1.062734278364746432e-02 -9.019143328366163725e-02 1.008871723158114367e-02 9.999284607150688009e-01 -6.425825753549531394e-03 9.025327050596854139e-02 5.489356733956979317e-03 9.959037172968200347e-01
9.965889502251568111e-01 -2.995615807639099779e-02 -7.689663765355472802e-02 2.916804143361191939e-02 9.995100582806017986e-01 -1.135203747506054878e-02 7.719902621177882063e-02 9.070390797002905736e-03 9.969744421813142576e-01
9.967471082420273909e-01 -4.684736183065606185e-02 -6.557840269984976933e-02 4.590406787483498896e-02 9.988205976404777031e-01 -1.581866877020548026e-02 6.624212227652898077e-02 1.275689690428361348e-02 9.977220268279510806e-01
9.967150868830990662e-01 -5.741073504993809279e-02 -5.712305209494680791e-02 5.638860292744770492e-02 9.982213962605498425e-01 -1.934863063704966163e-02 5.813227192796470433e-02 1.606398296389008329e-02 9.981796368449062928e-01
9.968689162343508103e-01 -5.947565868819897072e-02 -5.210575658557996953e-02 5.840815324187628721e-02 9.980552285999505502e-01 -2.177724268987944398e-02 5.329963865378773563e-02 1.866565530339809806e-02 9.984040974632818477e-01
9.972950997774212567e-01 -5.286629867425860635e-02 -5.106504111843473276e-02 5.174436274901104277e-02 9.983943361304278286e-01 -2.304930598480173232e-02 5.220157932133955708e-02 2.034463190048770714e-02 9.984293120042057046e-01
9.977599350268143708e-01 -3.928439674359245765e-02 -5.414654400586747796e-02 3.807560692049737766e-02 9.990060096347948004e-01 -2.317845704960306771e-02 5.500327456545740790e-02 2.106487327416293673e-02 9.982639485131277191e-01
9.979014869435701707e-01 -2.266183280751060333e-02 -6.065528575166515002e-02 2.134588989218868041e-02 9.995243929808919070e-01 -2.225625352322453329e-02 6.113080516828053868e-02 2.091480743358454727e-02 9.979106149798656622e-01
9.975246681128294712e-01 -5.599002365478425794e-03 -7.009413441152782809e-02 4.174197387658458436e-03 9.997820194704230001e-01 -2.045701883980219696e-02 7.019339415186322262e-02 2.011379417600079808e-02 9.973305984984554007e-01
9.965080434302727719e-01 1.286645695654693722e-02 -8.249953735721854420e-02 -1.442230534149279222e-02 9.997286862570474719e-01 -1.829073490581708053e-02 8.224181714557698974e-02 1.941669797219526886e-02 9.964232410740178070e-01
9.946348592478327921e-01 3.441179727952024814e-02 -9.755677822190148007e-02 -3.618120757856094216e-02 9.992102411054548661e-01 -1.642602472103122865e-02 9.691448285576903521e-02 1.986761882994656989e-02 9.950943979014388319e-01
9.916144524505989821e-01 6.042963123486067706e-02 -1.142323831490789504e-01 -6.258551568647055530e-02 9.979211201284665655e-01 -1.537827128794968211e-02 1.130656044841125557e-01 2.239860867031658390e-02 9.933350247586545390e-01
9.871163278386541062e-01 9.168980043939549407e-02 -1.311271741848918371e-01 -9.453867714326415206e-02 9.953980881052535423e-01 -1.565518190273805510e-02 1.290883179777813639e-01 2.785007525645098736e-02 9.912419379091451654e-01
9.807609649552779807e-01 1.282954484723067834e-01 -1.471332984789023857e-01 -1.322915092128617576e-01 9.910534815921948626e-01 -1.766219732005326615e-02 1.435509881894772022e-01 3.678687979808641789e-02 9.889589674321911383e-01
9.721042573369893525e-01 1.697264298017299999e-01 -1.618834515756900905e-01 -1.753933255699820226e-01 9.842685188719851874e-01 -2.127590428279832815e-02 1.557257018375665381e-01 4.907567405860997767e-02 9.865805005182751719e-01
9.606562352231785562e-01 2.149290642376550653e-01 -1.759121800011447245e-01 -2.227004678684956773e-01 9.745544361819480361e-01 -2.545883990363130220e-02 1.659641507614891820e-01 6.363291808499402236e-02 9.840765988468612724e-01
9.459665780096059295e-01 2.624007622874718337e-01 -1.905074099339705840e-01 -2.724362860924898766e-01 9.617642244943527263e-01 -2.807216598175862887e-02 1.758570536228990511e-01 7.845646202659234403e-02 9.812843014424222909e-01
9.278427787130694160e-01 3.101430095727889524e-01 -2.071692342099644979e-01 -3.221170440278290359e-01 9.463446908901975707e-01 -2.592944215964155391e-02 1.880116696824530031e-01 9.079118700110438978e-02 9.779614370854030625e-01
9.065010822230712417e-01 3.561258039111986906e-01 -2.267822738156649864e-01 -3.690141454270919330e-01 9.292906541231502615e-01 -1.573024583662880477e-02 2.051447011334044668e-01 9.794535184463934452e-02 9.738184428572485007e-01
8.826750201325933576e-01 3.988804575028194743e-01 -2.485541982270009775e-01 -4.110267387689087726e-01 9.116172710453571693e-01 3.312272454200279603e-03 2.279075006464708064e-01 9.923876134936923665e-02 9.686123266792147080e-01
8.577905796725476817e-01 4.372980709306271141e-01 -2.701216736683436648e-01 -4.470853098223878108e-01 8.940640906263851440e-01 2.764285791004293669e-02 2.535942569658359846e-01 9.705564905129174247e-02 9.624292980895678973e-01
8.335547963764491364e-01 4.707373598951237192e-01 -2.891240900319188012e-01 -4.774695084129701450e-01 8.771350318882016328e-01 5.154613826815798716e-02 2.778655609709361207e-01 9.508140634978087813e-02 9.559028487209643155e-01
8.112196741919932563e-01 4.992331052709880757e-01 -3.044485946844273649e-01 -5.034759593827849988e-01 8.611256808622614889e-01 7.053027777551096333e-02 2.973795529746799393e-01 9.606699933376194878e-02 9.499139608993998340e-01
7.913701330784903565e-01 5.232063106662256935e-01 -3.162095333008949072e-01 -5.264014485801387089e-01 8.462017597095213839e-01 8.272905654751221138e-02 3.108614279772650701e-01 1.009838518949779801e-01 9.450753590335477794e-01
7.740201881760788716e-01 5.433492339553640527e-01 -3.250605455234252816e-01 -5.470346451191809845e-01 8.323879896062539308e-01 8.878812870305953509e-02 3.188194557036937993e-01 1.090955760761102428e-01 9.415159637230918754e-01
7.587110266318636276e-01 5.606121313676508677e-01 -3.317704269983141052e-01 -5.657440509805973239e-01 8.195388130904750490e-01 9.104835318839693548e-02 3.229415532991802285e-01 1.186177558448795466e-01 9.389561124733347697e-01
7.447263893388766931e-01 5.759895821211954425e-01 -3.370735918314141100e-01 -5.826498318771912155e-01 8.074466753270865826e-01 9.246101836295914089e-02 3.254255343942156764e-01 1.275377112507722621e-01 9.369270802859495095e-01
7.313522244630945579e-01 5.902876531358483003e-01 -3.415909986054315173e-01 -5.977945486955185128e-01 7.959366382884298652e-01 9.553295441906202445e-02 3.282767145607569104e-01 1.343329981258730155e-01 9.349807721508018865e-01
7.181259141600582208e-01 6.039516214871804012e-01 -3.457421153327815411e-01 -6.112456817499655193e-01 7.849051757148477471e-01 1.015016338689392755e-01 3.326768521460440331e-01 1.384424213853897023e-01 9.328235674591147664e-01
7.050418958935299463e-01 6.169666524898190785e-01 -3.496685212459991754e-01 -6.231013348914286043e-01 7.743729189593863138e-01 1.099604876255079883e-01 3.386157874219343777e-01 1.403521716890288040e-01 9.303980956616350051e-01
6.926722821581410283e-01 6.288488459775914974e-01 -3.532056602639377929e-01 -6.334479311620354602e-01 7.645793988994818990e-01 1.190044590973142191e-01 3.448895881820296938e-01 1.413063044989803507e-01 9.279459576249425856e-01
6.821393991566360171e-01 6.387518138626390174e-01 -3.559240936006050626e-01 -6.422948303491556876e-01 7.560535974608427745e-01 1.258582880594972531e-01 3.494899011773775488e-01 1.427553083205893303e-01 9.260009346222715099e-01
6.748633752391145491e-01 6.457279015364172370e-01 -3.572042860020655519e-01 -6.494947214167337002e-01 7.495366988980988188e-01 1.278723733131615081e-01 3.503084806462296585e-01 1.457059167718185722e-01 9.252317300033621184e-01
6.720895082691247246e-01 6.490927271784623365e-01 -3.563345680657333259e-01 -6.546945804388699663e-01 7.457251765413026590e-01 1.235676633121119278e-01 3.459345302489164609e-01 1.502417804622591391e-01 9.261515578915754388e-01
6.743266898498111450e-01 6.487573173191557574e-01 -3.527002389863790333e-01 -6.574228249122776591e-01 7.449497057327163496e-01 1.133365131504408679e-01 3.362718314705490652e-01 1.554473517098043933e-01 9.288473374058037191e-01
6.812514343525253313e-01 6.453498989043430223e-01 -3.455719768395313918e-01 -6.575795671954284272e-01 7.469158704640329605e-01 9.851799457981973152e-02 3.216917717314204395e-01 1.601255458479711735e-01 9.332064153054185907e-01
6.915905581936527824e-01 6.398601504522904992e-01 -3.350842993644494450e-01 -6.551942954658254159e-01 7.510158381367016966e-01 8.182692745586961358e-02 3.040114060466028723e-01 1.629545910092737859e-01 9.386281831814810017e-01
7.034233437194864491e-01 6.331441581178736122e-01 -3.229923753770461703e-01 -6.503052503427362296e-01 7.567061770121285003e-01 6.707341536227812151e-02 2.868774666772709869e-01 1.628626314195453784e-01 9.440217594949456004e-01
7.152397765112648020e-01 6.257677501750787963e-01 -3.112021608808920869e-01 -6.433660441655163487e-01 7.634685453718705883e-01 5.653241054983731279e-02 2.729692204460630323e-01 1.597826744943913746e-01 9.486607937616524655e-01
7.263017979671422264e-01 6.180255944103519861e-01 -3.008821412504038562e-01 -6.350124883761493200e-01 7.708495681076479311e-01 5.049834605790368830e-02 2.631441389733537028e-01 1.543868776871406001e-01 9.523233978654459531e-01
7.364658583576980666e-01 6.100080632016844362e-01 -2.924178556490507619e-01 -6.257542243557525641e-01 7.785356041707434116e-01 4.810367698447110679e-02 2.570013427482236157e-01 1.475549926889141994e-01 9.550800144271603953e-01
7.459234852265842486e-01 6.016764880924195813e-01 -2.856283561976965535e-01 -6.158905868448577570e-01 7.863639706686154085e-01 4.806756359735410433e-02 2.535289711715853489e-01 1.400610913532425172e-01 9.571342389997424815e-01
7.549882314810526518e-01 5.929277312284216839e-01 -2.800526305276010430e-01 -6.055473030363046627e-01 7.942879475310290482e-01 4.918455237575253269e-02 2.516053141540742222e-01 1.324513569098548504e-01 9.587238413339723708e-01
7.639584745071884564e-01 5.836447857276422235e-01 -2.751839626896605551e-01 -5.947431357775129213e-01 8.023242966365028428e-01 5.056011740761682388e-02 2.502959282013604292e-01 1.250379427201035454e-01 9.600611757623280784e-01
7.730493983754711529e-01 5.737321131849995037e-01 -2.706031965287868934e-01 -5.834482119905077813e-01 8.105057708708847120e-01 5.165829372010510151e-02 2.489634744222572194e-01 1.179485382922060288e-01 9.613039741509084024e-01
7.823748905531628939e-01 5.631344354936946850e-01 -2.660246947054437094e-01 -5.716245468360112714e-01 8.188503868714834821e-01 5.224386447179041326e-02 2.472547433042516229e-01 1.111919578099962169e-01 9.625494483048281369e-01
7.919560495002028189e-01 5.518420168393185499e-01 -2.612967740151913021e-01 -5.592500676356642053e-01 8.273480650028203209e-01 5.229284067245248968e-02 2.450407670358910051e-01 1.047166070248775616e-01 9.638409903628606390e-01
8.017458628380633723e-01 5.398875603642165899e-01 -2.563688623566131031e-01 -5.463322129271230843e-01 8.359593003193577232e-01 5.189567735103479962e-02 2.423317654378027153e-01 9.845542328152633027e-02 9.651848761176552438e-01
8.116583911546518815e-01 5.273385150289976453e-01 -2.512463863128265862e-01 -5.329129519133447568e-01 8.446210610507309813e-01 5.117664420947162784e-02 2.391954049542915073e-01 9.235450068377520916e-02 9.665692962494739637e-01
8.215902763511051532e-01 5.142882167061608722e-01 -2.459614765822314142e-01 -5.190660401231004251e-01 8.532557113047998243e-01 5.025074244888221020e-02 2.357113993769469340e-01 8.638472829694422706e-02 9.679761437767071541e-01
8.314363683424245144e-01 5.008477539528758404e-01 -2.405516426007518749e-01 -5.048907618178345436e-01 8.617797635610456863e-01 4.920322903707650963e-02 2.319458644351457821e-01 8.054294802791762964e-02 9.693884409742078434e-01
8.410994233425141964e-01 4.871385170435873491e-01 -2.350485593775561988e-01 -4.905034461501883714e-01 8.701115187755608105e-01 4.808652835125608316e-02 2.279432590968182848e-01 7.484657712054354484e-02 9.707934180481753161e-01
8.504955573175549954e-01 4.732853210195251958e-01 -2.294739895729947798e-01 -4.760282931502936576e-01 8.781770797948031948e-01 4.692633209073899386e-02 2.237283421999098632e-01 6.932547461443924752e-02 9.721829084415972710e-01
8.595569832766482010e-01 4.594099537904298147e-01 -2.238398687870944703e-01 -4.615884989984399001e-01 8.859146390493807255e-01 4.573084200376527353e-02 2.193122205731267427e-01 6.401364445398514957e-02 9.735524655769731694e-01
8.682330233822895815e-01 4.456252405225262780e-01 -2.181503200036370160e-01 -4.472983637874828888e-01 8.932770888048710001e-01 4.449962212575891279e-02 2.146988375876527078e-01 5.894223973972553127e-02 9.749001084793126326e-01
8.764899385910126517e-01 4.320299972753761653e-01 -2.124040230385512429e-01 -4.332569887843341627e-01 9.002330389233379471e-01 4.323028221494017165e-02 2.098898978470719878e-01 5.413462002351598912e-02 9.762252166875506898e-01
8.843098530141475511e-01 4.187053095425948279e-01 -2.065960977921332264e-01 -4.195439995809555067e-01 9.067664185702775104e-01 4.192248285642879990e-02 2.048875698467625961e-01 4.960368851277309477e-02 9.775277785353293503e-01
8.916888839814954837e-01 4.057124408874170363e-01 -2.007195792467930118e-01 -4.062174317409345536e-01 9.128749527571551337e-01 4.057978287794691830e-02 1.996955991844454603e-01 4.535125067510534236e-02 9.788079136013201342e-01
8.986338890103753307e-01 3.930931822292769717e-01 -1.947687952597880190e-01 -3.933142904479285940e-01 9.185675589202744185e-01 3.921107788228889168e-02 1.943219041990151275e-01 4.136894709935143299e-02 9.800651038397194537e-01
9.051554672935966384e-01 3.808755821614055459e-01 -1.887521415553244930e-01 -3.808561242866678742e-01 9.238598578076463452e-01 3.783616953358054369e-02 1.887913997560509149e-01 3.763979336880153570e-02 9.812955993650970266e-01
9.112627369947454703e-01 3.690812828701758308e-01 -1.826998379850145737e-01 -3.688561931572730268e-01 9.287699376663234307e-01 3.648988430809439742e-02 1.831538504492051522e-01 3.413809488238730983e-02 9.824913524013487720e-01
9.169651113185711688e-01 3.577271290112878366e-01 -1.766530095805392275e-01 -3.573218546717838451e-01 9.333171261631342253e-01 3.521695876286227989e-02 1.774713407805250942e-01 3.082925850438113236e-02 9.836429636924329811e-01
9.222755515518744618e-01 3.468230908038441584e-01 -1.706503756074221334e-01 -3.462538461805726997e-01 9.375222496679653794e-01 3.406325560890594017e-02 1.718024476392758237e-01 2.767264105187309739e-02 9.847426790397418861e-01
9.272117191533995051e-01 3.363703424629018723e-01 -1.647222528257422103e-01 -3.356455408754140946e-01 9.414077367066239210e-01 3.306877922395570768e-02 1.661941598102903428e-01 2.462653000936477002e-02 9.857854915064685475e-01
9.317956482840379362e-01 3.263602972740857200e-01 -1.588893520727549802e-01 -3.254827061759179574e-01 9.449974070707809481e-01 3.226311531612577332e-02 1.606794256254688025e-01 2.165310584352640386e-02 9.867691042933997014e-01
9.360526441519588792e-01 3.167747145340740755e-01 -1.531640545558336508e-01 -3.157438295689925511e-01 9.483160157400036816e-01 3.166336021511762661e-02 1.552780778643061410e-01 1.872203308567621516e-02 9.876933755026939821e-01
9.400098213755637699e-01 3.075867966223155281e-01 -1.475530354181290860e-01 -3.064006866799074413e-01 9.513886700034854815e-01 3.127647344380173056e-02 1.500005163976528832e-01 1.581015915865383037e-02 9.885594994474616870e-01
9.436945050707847837e-01 2.987630930049777200e-01 -1.420608860922171757e-01 -2.974191767601430669e-01 9.542401539746302452e-01 3.110565604183825397e-02 1.448534238274182817e-01 1.289739510805906417e-02 9.893690629916125356e-01
9.471326777241863004e-01 2.902661784760510733e-01 -1.366939516581550107e-01 -2.887611931446045777e-01 9.568940808256265473e-01 3.115592101966852684e-02 1.398451433576337055e-01 9.963117674137827659e-03 9.901232610970688297e-01
9.503479195793091971e-01 2.820574689959950976e-01 -1.314626027996250168e-01 -2.803865766232876422e-01 9.593721138304357465e-01 3.144065606813199742e-02 1.349896270116781039e-01 6.980787068416057992e-03 9.908224206239750753e-01
9.533613984051376722e-01 2.740995996346195507e-01 -1.263782161258089343e-01 -2.722574571177736602e-01 9.616932763775682957e-01 3.196747118465159687e-02 1.302993517818258618e-01 3.930858725417769872e-03 9.914669067976584760e-01
9.561920424392073015e-01 2.663575708252266527e-01 -1.214513171605055841e-01 -2.643393915056328480e-01 9.638739551559095675e-01 3.273659528013829478e-02 1.257834014262975142e-01 8.018953723445132464e-04 9.920574040293449469e-01
9.588566873954580405e-01 2.587992004387115741e-01 -1.166911602877126058e-01 -2.566006550019925281e-01 9.659281191969392166e-01 3.374866511748670500e-02 1.214494005318981912e-01 -2.417105075802394865e-03 9.925946809818675387e-01
9.613705687263562893e-01 2.513951229538020637e-01 -1.121031745393742951e-01 -2.490140664301266904e-01 9.678676286450367261e-01 3.498925750807021368e-02 1.172971623983083966e-01 -5.722375038070557154e-03 9.930803744497365138e-01
9.637476861509950421e-01 2.441182345522794617e-01 -1.076879055311303901e-01 -2.415557806308612221e-01 9.697027890143604667e-01 3.643220857409310703e-02 1.133190287746001224e-01 -9.098820629578041261e-03 9.935169898802599375e-01
9.660010984398205158e-01 2.369430671659512599e-01 -1.034401311631612391e-01 -2.342045975311050077e-01 9.714428674297651556e-01 3.803895128850103002e-02 1.094992434145260068e-01 -1.251951444055792936e-02 9.939080326920691766e-01
9.681430698431694459e-01 2.298452635069951622e-01 -9.934863440452558481e-02 -2.269419602148096959e-01 9.730966427447923506e-01 3.975261718018049950e-02 1.058127733711948931e-01 -1.593984699469274541e-02 9.942583056073920345e-01
9.701850225605622713e-01 2.228011782524374207e-01 -9.539736353006308955e-02 -2.197508959635811332e-01 9.746728125060561965e-01 4.150243709395528419e-02 1.022280085023901663e-01 -1.930138676002250003e-02 9.945737231330694650e-01
9.721373297642759148e-01 2.157878413305681919e-01 -9.156756856375039555e-02 -2.126156539243911625e-01 9.761802478236267788e-01 4.320541013931313012e-02 9.870965396093300814e-02 -2.253289357575392893e-02 9.948611324813211310e-01
9.740090746363749830e-01 2.087832565681664865e-01 -8.784004953769038171e-02 -2.055217623703049501e-01 9.776281175291192671e-01 4.476682933461655078e-02 9.522146668790938684e-02 -2.555025622693337869e-02 9.951281609363397118e-01
9.758078521223416679e-01 2.017669452813750652e-01 -8.419700427096585282e-02 -1.984558454761314317e-01 9.790257422898763773e-01 4.608550021547529185e-02 9.172956520520683665e-02 -2.826120531009468015e-02 9.953828364713169785e-01
9.775396180068355312e-01 1.947207073820828860e-01 -8.062345405445972557e-02 -1.914051180269708829e-01 9.803820205339924820e-01 4.706564146771945178e-02 8.820643978832654053e-02 -3.057678744256521822e-02 9.956328058323313801e-01
9.792086197226691491e-01 1.876294969075365249e-01 -7.710804725221591382e-02 -1.843567734349642884e-01 9.817044262902880902e-01 4.763401610934660246e-02 8.463485776838323982e-02 -3.242824836899138585e-02 9.958842048944468450e-01
9.808174196669380285e-01 1.804823146082648877e-01 -7.364321687387659354e-02 -1.772970869506600711e-01 9.829975595396813759e-01 4.776547809706033210e-02 8.101192650899999292e-02 -3.379248515090234328e-02 9.961401185127655156e-01
9.823670007729118359e-01 1.732730097417023718e-01 -7.022492354916495816e-02 -1.702121091749596304e-01 9.842622041223161311e-01 4.749475156785238489e-02 7.734929658791844798e-02 -3.470414429621204028e-02 9.963998738890035289e-01
9.838569590816462762e-01 1.660008438461544611e-01 -6.685210474607999886e-02 -1.630904185074050494e-01 9.854956886954980844e-01 4.690163060775002363e-02 7.366817126612879019e-02 -3.524155792457252939e-02 9.966599385634770103e-01
9.852857490420777742e-01 1.586707631182949219e-01 -6.352622817427208690e-02 -1.559269572823636651e-01 9.866935276546616729e-01 4.607240472412055948e-02 6.999126179213863153e-02 -3.548903233193547585e-02 9.969161207728998164e-01
9.866509946945588583e-01 1.512932720155407418e-01 -6.025081336437846519e-02 -1.487243605866509777e-01 9.878506197181086135e-01 4.508012522876014838e-02 6.633912296925081886e-02 -3.551758670546864560e-02 9.971647916960817426e-01
9.879498329319197358e-01 1.438839877061143524e-01 -5.703091873342439749e-02 -1.414926108152948780e-01 9.889619097419742877e-01 4.397933792337630626e-02 6.272932882203685612e-02 -3.537992596506894100e-02 9.974032745806697964e-01
9.891792234283707241e-01 1.364630705348845452e-01 -5.387294606605916303e-02 -1.342489388034401876e-01 9.900232496031490248e-01 4.279237870662327275e-02 5.917504852381250124e-02 -3.509694609808695215e-02 9.976304516236422781e-01
9.903362818008759616e-01 1.290543448048785957e-01 -5.078410219546939525e-02 -1.270152537677446403e-01 9.910309893560275141e-01 4.152954907447306554e-02 5.568818778818180465e-02 -3.467786358755603482e-02 9.978458155035132560e-01
9.914186138697227424e-01 1.216841363055665010e-01 -4.777136217657908246e-02 -1.198153078795142906e-01 9.919812622409586167e-01 4.021774932255358509e-02 5.228215824136162038e-02 -3.414888481931544623e-02 9.980483102511733540e-01
9.924244837234479366e-01 1.143805509482969662e-01 -4.484120505753688007e-02 -1.126757723683841084e-01 9.928712479896250054e-01 3.886972133567141718e-02 4.896748336841619947e-02 -3.352274571524092861e-02 9.982376526119796090e-01
9.933528700380305221e-01 1.071730923166862304e-01 -4.200004607719370897e-02 -1.056266177040050269e-01 9.936999724570402259e-01 3.746174543837130916e-02 4.575033573231257478e-02 -3.277640953729390322e-02 9.984150508472036112e-01
9.942036371713962595e-01 1.000913418264465504e-01 -3.925367659911749296e-02 -9.869708448629754827e-02 9.944667076754606372e-01 3.598406368150421780e-02 4.263816774993170466e-02 -3.190126355665773988e-02 9.985811414373982897e-01
9.949775917810397274e-01 9.316403659543727456e-02 -3.660674990826858627e-02 -9.191476098328106581e-02 9.951708662967528873e-01 3.444740320483850177e-02 3.963923015131359112e-02 -3.090969361566742873e-02 9.987358621145016047e-01
9.956764158523709884e-01 8.641871631936810794e-02 -3.406288867799079495e-02 -8.530643588132931499e-02 9.958127973359771623e-01 3.285855534135436601e-02 3.675985463248276214e-02 -2.981070498342460948e-02 9.988793895940540901e-01
9.963026450505917397e-01 7.988073482507325462e-02 -3.162447895224390626e-02 -7.889678197771197998e-02 9.963935449814845802e-01 3.122821341017869776e-02 3.400495932589793491e-02 -2.861768199971146884e-02 9.990118572961020904e-01
9.968595936863188234e-01 7.357237160049237557e-02 -2.929260337741095704e-02 -7.270738952893157636e-02 9.969147249759812146e-01 2.957476346400724279e-02 3.137811312739274827e-02 -2.735209796602133467e-02 9.991332627599892602e-01
9.973512302348672698e-01 6.751217295155674536e-02 -2.706713971508800318e-02 -6.675645408962337102e-02 9.973787341703826970e-01 2.791480721884833510e-02 2.888077883951561606e-02 -2.603396105175984077e-02 9.992437808090569584e-01
9.977819915117847049e-01 6.171505902805046045e-02 -2.494692173277864369e-02 -6.105933980143059964e-02 9.977890664653124020e-01 2.624377764907475166e-02 2.651140203366409223e-02 -2.466232615640484224e-02 9.993442426065027862e-01
9.981566335343398100e-01 5.619203846287045695e-02 -2.293010564260820200e-02 -5.562765826153658749e-02 9.981497014021438741e-01 2.455070726372070647e-02 2.426723238714265790e-02 -2.322990323265458276e-02 9.994355772275019811e-01
9.984800899165618970e-01 5.095007774117565891e-02 -2.101427177855581113e-02 -5.046875165858717704e-02 9.984646148278250033e-01 2.283239021099746011e-02 2.214531883353013791e-02 -2.173712296720877943e-02 9.995184252122969459e-01
9.987573190358528530e-01 4.599250090453328027e-02 -1.919655002500219101e-02 -4.558622617424398088e-02 9.987377416828303600e-01 2.109074018309760323e-02 2.014233490702055721e-02 -2.018943285054735498e-02 9.995932538516187904e-01
9.989931933463037650e-01 4.131896808623511386e-02 -1.747405287972595908e-02 -4.098002949190679423e-02 9.989729792755449589e-01 1.932935229603561025e-02 1.825477555592574727e-02 -1.859380417317801557e-02 9.996604591638965642e-01
9.991924038913281292e-01 3.692592623692361742e-02 -1.584348375246620588e-02 -3.664701742938615558e-02 9.991742020224282372e-01 1.754736807541939711e-02 1.647835305483081464e-02 -1.695258046402542754e-02 9.997204978873902581e-01
9.993593859481245678e-01 3.280740371008720319e-02 -1.430006920231231826e-02 -3.258172609065875663e-02 9.993451462862482648e-01 1.573879662078741734e-02 1.480705380353740386e-02 -1.526279318868532624e-02 9.997738735842914837e-01
9.994981336858803633e-01 2.895886951924485711e-02 -1.283996240686071690e-02 -2.878006192032281710e-02 9.994891381395994978e-01 1.389858902274319560e-02 1.323589038578930517e-02 -1.352207887597481686e-02 9.998209662677450815e-01
9.996121129752832957e-01 2.538157506773802349e-02 -1.146295076192497923e-02 -2.524349734512721863e-02 9.996089005119370707e-01 1.203377991750735100e-02 1.176390389607514901e-02 -1.173974720329307685e-02 9.998618849124747410e-01
9.997044053895247639e-01 2.208204560129398142e-02 -1.017276298944174567e-02 -2.197857288873887593e-02 9.997066783823596037e-01 1.017347194835726068e-02 1.039443016963291846e-02 -9.946881912036194262e-03 9.998965023249540840e-01
9.997778688328787799e-01 1.906933348107514928e-02 -8.976274983242642919e-03 -1.899426845910804143e-02 9.997845164635061899e-01 8.374867493676834904e-03 9.134043884861452883e-03 -8.202509397791492643e-03 9.999246412014701768e-01
9.998351402707658098e-01 1.635754270324904849e-02 -7.881819361628681839e-03 -1.630484772132780383e-02 9.998445910913896784e-01 6.704148422885283266e-03 7.990257850800092446e-03 -6.574531314333172984e-03 9.999464642256976621e-01
9.998787013835397364e-01 1.396458994252025056e-02 -6.897300000978417306e-03 -1.392875167534378573e-02 9.998893804010646758e-01 5.216975938390417886e-03 6.969389954138188042e-03 -5.120272347483008010e-03 9.999626045081660974e-01
9.999108901729814036e-01 1.191059032267423497e-02 -6.029058935002957337e-03 -1.188690344864559191e-02 9.999215484491459360e-01 3.949490279170117524e-03 6.075626706677893923e-03 -3.877471499327954374e-03 9.999740256501131741e-01
9.999338893444245091e-01 1.021384748506535579e-02 -5.281501688375378478e-03 -1.019854999816874851e-02 9.999437437388697392e-01 2.915293369219163280e-03 5.310980932684663744e-03 -2.861236978229019998e-03 9.999818032366825094e-01
9.999497049543741856e-01 8.883021012232320684e-03 -4.656124929205310986e-03 -8.873279788337230106e-03 9.999584084266543993e-01 2.108630510609805966e-03 4.674662282776591640e-03 -2.067209357715776245e-03 9.999869370036857941e-01
9.999600506508181663e-01 7.916310644871462840e-03 -4.150798499983441615e-03 -7.910115037357659182e-03 9.999675790973873157e-01 1.506928733122969710e-03 4.162593243320591128e-03 -1.474035238669057016e-03 9.999902499712716164e-01
9.999662764765169243e-01 7.301283613975067394e-03 -3.759942456839585317e-03 -7.297293924827558120e-03 9.999727979307774239e-01 1.073731748452868119e-03 3.767679798645384107e-03 -1.046258133187037568e-03 9.999923549372035092e-01
9.999693572424569465e-01 7.015032910902143683e-03 -3.474750259619002919e-03 -7.012416105107103191e-03 9.999751203149489509e-01 7.647035192642843895e-04 3.480028229281634071e-03 -7.403136919579738143e-04 9.999936706495502481e-01
9.999699537260007265e-01 7.022241313653920791e-03 -3.283256333729165852e-03 -7.020518225913256749e-03 9.999752121843784591e-01 5.360416467893035523e-04 3.286939162774449308e-03 -5.129753798038182112e-04 9.999944664282899298e-01
9.999685284935815321e-01 7.272623073090611449e-03 -3.170327430751006172e-03 -7.271547757218434389e-03 9.999735004936407545e-01 3.505762533977223056e-04 3.172793027588431247e-03 -3.275120329161877513e-04 9.999949130471977865e-01
9.999654921974261423e-01 7.700358428706546854e-03 -3.117514142526972478e-03 -7.699821103663182995e-03 9.999703389501910511e-01 1.843225751964465723e-04 3.118841023680225550e-03 -1.603119134438141897e-04 9.999951235534898508e-01
9.999613459998147880e-01 8.226410533799658961e-03 -3.103655259289559310e-03 -8.226347420684289660e-03 9.999661624837414831e-01 3.310066399858962365e-05 3.103822538955255863e-03 -7.567638088567392080e-06 9.999951831025877258e-01
9.999567671940579050e-01 8.764357486069304995e-03 -3.106409609996696464e-03 -8.764674176222739602e-03 9.999615856027427307e-01 -8.834836362882049704e-05 3.105515962501742035e-03 1.155712121706686433e-04 9.999951711952921318e-01
9.999525613105334498e-01 9.232226113225910913e-03 -3.105016827357809373e-03 -9.232752701347692048e-03 9.999573651706832322e-01 -1.553011931406265078e-04 3.103450669764621153e-03 1.839616783560691618e-04 9.999951673643434624e-01
9.999494034020629529e-01 9.574638204615274276e-03 -3.084953664021105550e-03 -9.575149713530741249e-03 9.999541457900166241e-01 -1.510805142427513786e-04 3.083365664644364523e-03 1.806117632750234086e-04 9.999952301064086724e-01
9.999475204366137238e-01 9.782800633317037184e-03 -3.041904738319587981e-03 -9.783101113972981003e-03 9.999521408000893175e-01 -8.391610325628119822e-05 3.040938220684525749e-03 1.136709610098752621e-04 9.999953698761063769e-01
9.999466757976870346e-01 9.887516220328008282e-03 -2.980366445284100742e-03 -9.887513675989900025e-03 9.999511172203929821e-01 1.558829839595704951e-05 2.980374886241244931e-03 1.388094682482828046e-05 9.999955585765653021e-01


==> inkscape/replanning.pdf_tex <==
%% Creator: Inkscape 1.3.2 (091e20ef0f, 2023-11-25), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'replanning.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{192.50352274bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.75680541)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{replanning.pdf}}%
  \end{picture}%
\endgroup%


==> inkscape/schematic.pdf_tex <==
%% Creator: Inkscape 1.3.2 (091e20ef0f, 2023-11-25), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'schematic.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{431.76516075bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.78830314)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{schematic.pdf}}%
  \end{picture}%
\endgroup%

